Learning Quantization in LDPC Decoders

Finding optimal message quantization is a key requirement for low complexity belief propagation (BP) decoding. To this end, we propose a floating-point surrogate model that imitates quantization effects as additions of uniform noise, whose amplitudes are trainable variables. We verify that the surrogate model closely matches the behavior of a fixed-point implementation and propose a hand-crafted loss function to realize a trade-off between complexity and error-rate performance. A deep learning-based method is then applied to optimize the message bitwidths. Moreover, we show that parameter sharing can both ensure implementation-friendly solutions and results in faster training convergence than independent parameters. We provide simulation results for 5G low-density parity-check (LDPC) codes and report an error-rate performance within 0.2 dB of floating-point decoding at an average message quantization bitwidth of 3.1 bits. In addition, we show that the learned bitwidths also generalize to other code rates and channels.

==> tikz/q_i0.csv <==
x,y,color
0,2,0.554033
0,33,0.554033
0,58,0.554033
0,69,0.554033
0,132,0.554033
0,154,0.554033
1,3,0.554033
1,34,0.554033
1,59,0.554033
1,70,0.554033
1,133,0.554033
1,155,0.554033
2,4,0.554033
2,35,0.554033
2,60,0.554033
2,71,0.554033
2,134,0.554033
2,156,0.554033
3,5,0.554033
3,36,0.554033
3,61,0.554033
3,72,0.554033
3,135,0.554033
3,157,0.554033
4,6,0.554033
4,37,0.554033
4,62,0.554033
4,73,0.554033
4,136,0.554033
4,158,0.554033
5,7,0.554033
5,38,0.554033
5,63,0.554033
5,74,0.554033
5,137,0.554033
5,159,0.554033
6,8,0.554033
6,39,0.554033
6,64,0.554033
6,75,0.554033
6,138,0.554033
6,160,0.554033
7,9,0.554033
7,40,0.554033
7,65,0.554033
7,76,0.554033
7,139,0.554033
7,161,0.554033
8,10,0.554033
8,41,0.554033
8,44,0.554033
8,77,0.554033
8,140,0.554033
8,162,0.554033
9,11,0.554033
9,42,0.554033
9,45,0.554033
9,78,0.554033
9,141,0.554033
9,163,0.554033
10,12,0.554033
10,43,0.554033
10,46,0.554033
10,79,0.554033
10,142,0.554033
10,164,0.554033
11,13,0.554033
11,22,0.554033
11,47,0.554033
11,80,0.554033
11,143,0.554033
11,165,0.554033
12,14,0.554033
12,23,0.554033
12,48,0.554033
12,81,0.554033
12,144,0.554033
12,166,0.554033
13,15,0.554033
13,24,0.554033
13,49,0.554033
13,82,0.554033
13,145,0.554033
13,167,0.554033
14,16,0.554033
14,25,0.554033
14,50,0.554033
14,83,0.554033
14,146,0.554033
14,168,0.554033
15,17,0.554033
15,26,0.554033
15,51,0.554033
15,84,0.554033
15,147,0.554033
15,169,0.554033
16,18,0.554033
16,27,0.554033
16,52,0.554033
16,85,0.554033
16,148,0.554033
16,170,0.554033
17,19,0.554033
17,28,0.554033
17,53,0.554033
17,86,0.554033
17,149,0.554033
17,171,0.554033
18,20,0.554033
18,29,0.554033
18,54,0.554033
18,87,0.554033
18,150,0.554033
18,172,0.554033
19,21,0.554033
19,30,0.554033
19,55,0.554033
19,66,0.554033
19,151,0.554033
19,173,0.554033
20,0,0.554033
20,31,0.554033
20,56,0.554033
20,67,0.554033
20,152,0.554033
20,174,0.554033
21,1,0.554033
21,32,0.554033
21,57,0.554033
21,68,0.554033
21,153,0.554033
21,175,0.554033
22,17,0.554033
22,87,3.664002
22,107,4.682675
22,111,3.595198
22,154,4.507240
22,176,3.375015
23,18,0.554033
23,66,3.707776
23,108,3.588131
23,112,3.980067
23,155,4.103257
23,177,3.819441
24,19,0.554033
24,67,4.609840
24,109,3.504353
24,113,3.721566
24,156,3.862977
24,178,3.671541
25,20,0.554033
25,68,3.878624
25,88,4.312311
25,114,4.012094
25,157,4.447977
25,179,3.763299
26,21,0.554033
26,69,3.286595
26,89,3.674885
26,115,3.647072
26,158,4.436825
26,180,3.824566
27,0,0.554033
27,70,3.632320
27,90,4.738085
27,116,4.271045
27,159,3.645746
27,181,3.488971
28,1,0.554033
28,71,3.849706
28,91,3.391889
28,117,4.077705
28,160,3.446113
28,182,3.310221
29,2,0.554033
29,72,3.563477
29,92,4.112686
29,118,3.218473
29,161,4.008222
29,183,4.221607
30,3,0.554033
30,73,4.396352
30,93,4.272659
30,119,3.433558
30,162,5.081749
30,184,4.293033
31,4,0.554033
31,74,3.823254
31,94,3.821204
31,120,4.016295
31,163,4.141489
31,185,4.507957
32,5,0.554033
32,75,3.849639
32,95,3.798915
32,121,4.734311
32,164,3.789692
32,186,4.277898
33,6,0.554033
33,76,4.000469
33,96,3.818444
33,122,3.823479
33,165,4.369951
33,187,3.551751
34,7,0.554033
34,77,3.683738
34,97,3.879969
34,123,3.677033
34,166,4.242956
34,188,3.610769
35,8,0.554033
35,78,3.731283
35,98,3.694103
35,124,3.704484
35,167,3.948858
35,189,4.139052
36,9,0.554033
36,79,3.256410
36,99,3.912355
36,125,4.609079
36,168,3.453743
36,190,4.092649
37,10,0.554033
37,80,3.532938
37,100,3.382047
37,126,3.655718
37,169,3.833900
37,191,3.371240
38,11,0.554033
38,81,3.504905
38,101,4.309320
38,127,3.888546
38,170,3.318761
38,192,3.652950
39,12,0.554033
39,82,3.613111
39,102,3.909504
39,128,3.780822
39,171,3.891132
39,193,4.215432
40,13,0.554033
40,83,3.513369
40,103,3.368329
40,129,3.627391
40,172,3.492672
40,194,4.979878
41,14,0.554033
41,84,3.653356
41,104,4.059913
41,130,3.610461
41,173,3.787961
41,195,3.502715
42,15,0.554033
42,85,3.320761
42,105,4.153200
42,131,3.955868
42,174,5.095953
42,196,3.290750
43,16,0.554033
43,86,3.881822
43,106,4.726909
43,110,4.138199
43,175,3.899910
43,197,3.894587
44,10,0.554033
44,36,0.554033
44,85,0.554033
44,104,0.554033
44,133,0.554033
44,176,0.554033
44,198,0.554033
45,11,0.554033
45,37,0.554033
45,86,0.554033
45,105,0.554033
45,134,0.554033
45,177,0.554033
45,199,0.554033
46,12,0.554033
46,38,0.554033
46,87,0.554033
46,106,0.554033
46,135,0.554033
46,178,0.554033
46,200,0.554033
47,13,0.554033
47,39,0.554033
47,66,0.554033
47,107,0.554033
47,136,0.554033
47,179,0.554033
47,201,0.554033
48,14,0.554033
48,40,0.554033
48,67,0.554033
48,108,0.554033
48,137,0.554033
48,180,0.554033
48,202,0.554033
49,15,0.554033
49,41,0.554033
49,68,0.554033
49,109,0.554033
49,138,0.554033
49,181,0.554033
49,203,0.554033
50,16,0.554033
50,42,0.554033
50,69,0.554033
50,88,0.554033
50,139,0.554033
50,182,0.554033
50,204,0.554033
51,17,0.554033
51,43,0.554033
51,70,0.554033
51,89,0.554033
51,140,0.554033
51,183,0.554033
51,205,0.554033
52,18,0.554033
52,22,0.554033
52,71,0.554033
52,90,0.554033
52,141,0.554033
52,184,0.554033
52,206,0.554033
53,19,0.554033
53,23,0.554033
53,72,0.554033
53,91,0.554033
53,142,0.554033
53,185,0.554033
53,207,0.554033
54,20,0.554033
54,24,0.554033
54,73,0.554033
54,92,0.554033
54,143,0.554033
54,186,0.554033
54,208,0.554033
55,21,0.554033
55,25,0.554033
55,74,0.554033
55,93,0.554033
55,144,0.554033
55,187,0.554033
55,209,0.554033
56,0,0.554033
56,26,0.554033
56,75,0.554033
56,94,0.554033
56,145,0.554033
56,188,0.554033
56,210,0.554033
57,1,0.554033
57,27,0.554033
57,76,0.554033
57,95,0.554033
57,146,0.554033
57,189,0.554033
57,211,0.554033
58,2,0.554033
58,28,0.554033
58,77,0.554033
58,96,0.554033
58,147,0.554033
58,190,0.554033
58,212,0.554033
59,3,0.554033
59,29,0.554033
59,78,0.554033
59,97,0.554033
59,148,0.554033
59,191,0.554033
59,213,0.554033
60,4,0.554033
60,30,0.554033
60,79,0.554033
60,98,0.554033
60,149,0.554033
60,192,0.554033
60,214,0.554033
61,5,0.554033
61,31,0.554033
61,80,0.554033
61,99,0.554033
61,150,0.554033
61,193,0.554033
61,215,0.554033
62,6,0.554033
62,32,0.554033
62,81,0.554033
62,100,0.554033
62,151,0.554033
62,194,0.554033
62,216,0.554033
63,7,0.554033
63,33,0.554033
63,82,0.554033
63,101,0.554033
63,152,0.554033
63,195,0.554033
63,217,0.554033
64,8,0.554033
64,34,0.554033
64,83,0.554033
64,102,0.554033
64,153,0.554033
64,196,0.554033
64,218,0.554033
65,9,0.554033
65,35,0.554033
65,84,0.554033
65,103,0.554033
65,132,0.554033
65,197,0.554033
65,219,0.554033
66,31,0.554033
66,64,3.967121
66,108,3.349018
66,127,3.592268
66,132,3.563704
66,198,3.949403
67,32,0.554033
67,65,3.323929
67,109,4.229348
67,128,3.301850
67,133,4.178214
67,199,3.640682
68,33,0.554033
68,44,3.553329
68,88,3.925701
68,129,3.562724
68,134,4.519321
68,200,4.246994
69,34,0.554033
69,45,4.224588
69,89,3.286583
69,130,3.495472
69,135,3.541221
69,201,4.141938
70,35,0.554033
70,46,4.455203
70,90,4.047721
70,131,3.853474
70,136,4.107314
70,202,3.641701
71,36,0.554033
71,47,4.071670
71,91,4.019420
71,110,3.770040
71,137,4.362685
71,203,3.903105
72,37,0.554033
72,48,3.723815
72,92,3.712550
72,111,4.765477
72,138,3.583606
72,204,3.260309
73,38,0.554033
73,49,3.488748
73,93,3.676050
73,112,3.937530
73,139,3.606995
73,205,3.553705
74,39,0.554033
74,50,3.698618
74,94,4.353657
74,113,3.257422
74,140,3.717267
74,206,3.907677
75,40,0.554033
75,51,3.726518
75,95,4.314222
75,114,4.034750
75,141,3.743247
75,207,3.817106
76,41,0.554033
76,52,4.127119
76,96,3.427629
76,115,4.430045
76,142,4.447849
76,208,3.909240
77,42,0.554033
77,53,3.700625
77,97,3.670448
77,116,4.462990
77,143,4.925064
77,209,3.206109
78,43,0.554033
78,54,3.734158
78,98,3.876659
78,117,3.595624
78,144,3.813567
78,210,3.704365
79,22,0.554033
79,55,3.602846
79,99,3.498850
79,118,3.960286
79,145,3.640478
79,211,3.781004
80,23,0.554033
80,56,3.594553
80,100,3.946977
80,119,4.803483
80,146,4.494563
80,212,3.395425
81,24,0.554033
81,57,4.511528
81,101,3.647119
81,120,3.503227
81,147,4.317664
81,213,3.535055
82,25,0.554033
82,58,3.721782
82,102,3.841670
82,121,3.857148
82,148,3.627253
82,214,3.649940
83,26,0.554033
83,59,4.707871
83,103,3.728530
83,122,3.807474
83,149,3.756042
83,215,3.692570
84,27,0.554033
84,60,3.403800
84,104,3.860408
84,123,3.595220
84,150,4.117988
84,216,3.683708
85,28,0.554033
85,61,4.198282
85,105,3.838109
85,124,3.691127
85,151,3.797401
85,217,3.980857
86,29,0.554033
86,62,3.359188
86,106,3.197523
86,125,3.792606
86,152,3.451993
86,218,3.638871
87,30,0.554033
87,63,3.630562
87,107,3.075374
87,126,3.441864
87,153,3.691954
87,219,3.384730
88,20,0.554033
88,23,0.554033
88,171,0.554033
88,220,0.554033
89,21,0.554033
89,24,0.554033
89,172,0.554033
89,221,0.554033
90,0,0.554033
90,25,0.554033
90,173,0.554033
90,222,0.554033
91,1,0.554033
91,26,0.554033
91,174,0.554033
91,223,0.554033
92,2,0.554033
92,27,0.554033
92,175,0.554033
92,224,0.554033
93,3,0.554033
93,28,0.554033
93,154,0.554033
93,225,0.554033
94,4,0.554033
94,29,0.554033
94,155,0.554033
94,226,0.554033
95,5,0.554033
95,30,0.554033
95,156,0.554033
95,227,0.554033
96,6,0.554033
96,31,0.554033
96,157,0.554033
96,228,0.554033
97,7,0.554033
97,32,0.554033
97,158,0.554033
97,229,0.554033
98,8,0.554033
98,33,0.554033
98,159,0.554033
98,230,0.554033
99,9,0.554033
99,34,0.554033
99,160,0.554033
99,231,0.554033
100,10,0.554033
100,35,0.554033
100,161,0.554033
100,232,0.554033
101,11,0.554033
101,36,0.554033
101,162,0.554033
101,233,0.554033
102,12,0.554033
102,37,0.554033
102,163,0.554033
102,234,0.554033
103,13,0.554033
103,38,0.554033
103,164,0.554033
103,235,0.554033
104,14,0.554033
104,39,0.554033
104,165,0.554033
104,236,0.554033
105,15,0.554033
105,40,0.554033
105,166,0.554033
105,237,0.554033
106,16,0.554033
106,41,0.554033
106,167,0.554033
106,238,0.554033
107,17,0.554033
107,42,0.554033
107,168,0.554033
107,239,0.554033
108,18,0.554033
108,43,0.554033
108,169,0.554033
108,240,0.554033
109,19,0.554033
109,22,0.554033
109,170,0.554033
109,241,0.554033
110,13,0.554033
110,40,0.554033
110,123,0.554033
110,170,0.554033
110,242,0.554033
111,14,0.554033
111,41,0.554033
111,124,0.554033
111,171,0.554033
111,243,0.554033
112,15,0.554033
112,42,0.554033
112,125,0.554033
112,172,0.554033
112,244,0.554033
113,16,0.554033
113,43,0.554033
113,126,0.554033
113,173,0.554033
113,245,0.554033
114,17,0.554033
114,22,0.554033
114,127,0.554033
114,174,0.554033
114,246,0.554033
115,18,0.554033
115,23,0.554033
115,128,0.554033
115,175,0.554033
115,247,0.554033
116,19,0.554033
116,24,0.554033
116,129,0.554033
116,154,0.554033
116,248,0.554033
117,20,0.554033
117,25,0.554033
117,130,0.554033
117,155,0.554033
117,249,0.554033
118,21,0.554033
118,26,0.554033
118,131,0.554033
118,156,0.554033
118,250,0.554033
119,0,0.554033
119,27,0.554033
119,110,0.554033
119,157,0.554033
119,251,0.554033
120,1,0.554033
120,28,0.554033
120,111,0.554033
120,158,0.554033
120,252,0.554033
121,2,0.554033
121,29,0.554033
121,112,0.554033
121,159,0.554033
121,253,0.554033
122,3,0.554033
122,30,0.554033
122,113,0.554033
122,160,0.554033
122,254,0.554033
123,4,0.554033
123,31,0.554033
123,114,0.554033
123,161,0.554033
123,255,0.554033
124,5,0.554033
124,32,0.554033
124,115,0.554033
124,162,0.554033
124,256,0.554033
125,6,0.554033
125,33,0.554033
125,116,0.554033
125,163,0.554033
125,257,0.554033
126,7,0.554033
126,34,0.554033
126,117,0.554033
126,164,0.554033
126,258,0.554033
127,8,0.554033
127,35,0.554033
127,118,0.554033
127,165,0.554033
127,259,0.554033
128,9,0.554033
128,36,0.554033
128,119,0.554033
128,166,0.554033
128,260,0.554033
129,10,0.554033
129,37,0.554033
129,120,0.554033
129,167,0.554033
129,261,0.554033
130,11,0.554033
130,38,0.554033
130,121,0.554033
130,168,0.554033
130,262,0.554033
131,12,0.554033
131,39,0.554033
131,122,0.554033
131,169,0.554033
131,263,0.554033
132,3,0.554033
132,110,4.029629
132,161,3.661416
132,264,3.348019
133,4,0.554033
133,111,4.071985
133,162,3.753438
133,265,4.028152
134,5,0.554033
134,112,3.542811
134,163,4.641730
134,266,4.020345
135,6,0.554033
135,113,4.149743
135,164,3.965760
135,267,3.790725
136,7,0.554033
136,114,4.802886
136,165,4.250919
136,268,3.487542
137,8,0.554033
137,115,3.723197
137,166,4.138627
137,269,3.833789
138,9,0.554033
138,116,3.518181
138,167,3.080440
138,270,4.050849
139,10,0.554033
139,117,3.928115
139,168,4.500529
139,271,4.675263
140,11,0.554033
140,118,4.364764
140,169,4.303194
140,272,3.855801
141,12,0.554033
141,119,4.145368
141,170,4.162841
141,273,4.348720
142,13,0.554033
142,120,4.148233
142,171,3.762938
142,274,4.151361
143,14,0.554033
143,121,3.831009
143,172,4.228079
143,275,4.485123
144,15,0.554033
144,122,3.321116
144,173,3.744109
144,276,3.483424
145,16,0.554033
145,123,4.190742
145,174,3.947879
145,277,4.785024
146,17,0.554033
146,124,4.220679
146,175,4.171399
146,278,4.358869
147,18,0.554033
147,125,4.262648
147,154,3.992410
147,279,4.325706
148,19,0.554033
148,126,4.371912
148,155,4.862726
148,280,3.764777
149,20,0.554033
149,127,3.823767
149,156,4.418090
149,281,3.495239
150,21,0.554033
150,128,4.665861
150,157,3.881543
150,282,4.167761
151,0,0.554033
151,129,4.046355
151,158,3.592360
151,283,4.035300
152,1,0.554033
152,130,4.364969
152,159,4.458865
152,284,3.809251
153,2,0.554033
153,131,4.120913
153,160,4.263315
153,285,4.092685
154,26,0.554033
154,125,3.627565
154,157,3.499594
154,209,3.403178
154,286,4.633156
155,27,0.554033
155,126,3.774382
155,158,4.209332
155,210,4.708693
155,287,3.748008
156,28,0.554033
156,127,3.676937
156,159,3.787661
156,211,4.089705
156,288,4.122293
157,29,0.554033
157,128,3.537361
157,160,4.208629
157,212,4.212376
157,289,3.675343
158,30,0.554033
158,129,3.457841
158,161,4.025198
158,213,3.662990
158,290,4.164955
159,31,0.554033
159,130,3.918456
159,162,3.766820
159,214,4.733012
159,291,3.615103
160,32,0.554033
160,131,4.283026
160,163,3.687362
160,215,3.602649
160,292,4.041423
161,33,0.554033
161,110,4.057314
161,164,4.231233
161,216,4.184250
161,293,4.530132
162,34,0.554033
162,111,3.614276
162,165,4.620899
162,217,3.878420
162,294,3.653975
163,35,0.554033
163,112,3.780911
163,166,3.492918
163,218,4.048729
163,295,4.434117
164,36,0.554033
164,113,4.093703
164,167,3.734550
164,219,3.706578
164,296,4.288816
165,37,0.554033
165,114,3.936117
165,168,3.530960
165,198,3.648152
165,297,3.819017
166,38,0.554033
166,115,3.996957
166,169,3.894201
166,199,4.297813
166,298,3.557520
167,39,0.554033
167,116,3.859011
167,170,3.811852
167,200,3.897699
167,299,3.471146
168,40,0.554033
168,117,4.949772
168,171,4.712321
168,201,4.077643
168,300,4.276639
169,41,0.554033
169,118,4.510981
169,172,4.471001
169,202,3.650710
169,301,3.533540
170,42,0.554033
170,119,3.921002
170,173,4.095031
170,203,4.692558
170,302,3.774398
171,43,0.554033
171,120,4.162244
171,174,3.803308
171,204,3.894658
171,303,3.871123
172,22,0.554033
172,121,3.667924
172,175,4.559774
172,205,3.535778
172,304,3.855296
173,23,0.554033
173,122,3.774717
173,154,4.185194
173,206,3.966723
173,305,3.995598
174,24,0.554033
174,123,3.489391
174,155,3.666754
174,207,4.400077
174,306,4.135160
175,25,0.554033
175,124,3.626590
175,156,4.065952
175,208,3.906101
175,307,3.880518


==> tikz/q_i5.csv <==
x,y,color
0,2,2.837233
0,33,2.814237
0,58,3.070647
0,69,3.337283
0,132,3.176600
0,154,2.790125
1,3,2.831417
1,34,3.204202
1,59,3.382266
1,70,3.131479
1,133,3.198463
1,155,2.779838
2,4,2.838238
2,35,2.831422
2,60,3.428651
2,71,3.265683
2,134,3.010297
2,156,2.634344
3,5,2.825674
3,36,3.095325
3,61,3.268409
3,72,2.994550
3,135,3.198786
3,157,2.705132
4,6,3.052445
4,37,3.033635
4,62,3.453133
4,73,2.866863
4,136,2.997216
4,158,2.769471
5,7,2.703564
5,38,2.801280
5,63,3.193702
5,74,3.244041
5,137,3.094081
5,159,2.834279
6,8,2.893945
6,39,3.038473
6,64,3.190631
6,75,3.272003
6,138,3.204136
6,160,2.765578
7,9,2.743792
7,40,2.966048
7,65,3.164353
7,76,3.093317
7,139,3.227187
7,161,2.987907
8,10,3.040902
8,41,2.857802
8,44,3.267473
8,77,2.962617
8,140,3.068612
8,162,2.827295
9,11,2.745454
9,42,2.837615
9,45,3.383996
9,78,2.903877
9,141,3.153329
9,163,2.903488
10,12,2.990170
10,43,2.912574
10,46,3.354112
10,79,2.915826
10,142,2.904170
10,164,2.692580
11,13,3.157589
11,22,2.831469
11,47,3.249000
11,80,2.988580
11,143,3.046527
11,165,2.845829
12,14,2.885138
12,23,3.215676
12,48,3.115313
12,81,3.128851
12,144,3.140676
12,166,2.796185
13,15,2.815577
13,24,2.955170
13,49,3.062778
13,82,3.403315
13,145,2.966700
13,167,2.781857
14,16,2.919808
14,25,3.107270
14,50,3.533407
14,83,3.329891
14,146,2.961622
14,168,2.771968
15,17,2.904850
15,26,2.826632
15,51,3.424403
15,84,2.976922
15,147,3.282446
15,169,2.706883
16,18,2.849424
16,27,2.857219
16,52,3.173276
16,85,3.055361
16,148,2.924140
16,170,2.665831
17,19,2.947027
17,28,2.702530
17,53,3.000039
17,86,3.036132
17,149,3.225980
17,171,2.569746
18,20,2.770950
18,29,2.960731
18,54,3.387785
18,87,3.322440
18,150,3.213379
18,172,2.782509
19,21,2.730155
19,30,2.771242
19,55,3.120851
19,66,3.176896
19,151,2.884549
19,173,2.765803
20,0,2.958797
20,31,2.937474
20,56,3.434955
20,67,3.091286
20,152,2.867476
20,174,2.835736
21,1,2.814535
21,32,3.409824
21,57,3.301171
21,68,3.091537
21,153,3.188886
21,175,2.735227
22,17,2.787174
22,87,3.238110
22,107,3.078477
22,111,2.704689
22,154,2.607524
22,176,3.213334
23,18,2.821722
23,66,2.899689
23,108,3.103831
23,112,2.740848
23,155,2.818038
23,177,3.445644
24,19,2.855663
24,67,2.877721
24,109,3.218935
24,113,2.770208
24,156,2.640965
24,178,3.163787
25,20,2.628613
25,68,3.048915
25,88,3.132709
25,114,2.805869
25,157,2.843866
25,179,3.275524
26,21,2.819027
26,69,3.031962
26,89,3.276444
26,115,2.836215
26,158,2.479686
26,180,3.200961
27,0,2.797708
27,70,2.828058
27,90,3.270023
27,116,2.893215
27,159,2.779042
27,181,3.440610
28,1,2.780558
28,71,2.807382
28,91,3.299744
28,117,2.856750
28,160,2.620769
28,182,3.005180
29,2,2.810340
29,72,3.054385
29,92,3.055809
29,118,2.802500
29,161,2.630175
29,183,3.187957
30,3,2.766740
30,73,3.228995
30,93,2.868856
30,119,2.811783
30,162,2.628041
30,184,3.199376
31,4,2.615596
31,74,3.043201
31,94,3.458984
31,120,2.705118
31,163,2.919093
31,185,3.114966
32,5,2.931150
32,75,3.280682
32,95,3.367558
32,121,2.569599
32,164,2.741698
32,186,3.095181
33,6,3.118912
33,76,2.931060
33,96,3.469036
33,122,2.666205
33,165,2.731800
33,187,3.335889
34,7,2.667176
34,77,3.028461
34,97,2.972003
34,123,2.643680
34,166,2.499335
34,188,3.012383
35,8,2.728693
35,78,3.121952
35,98,3.037847
35,124,2.604052
35,167,2.701310
35,189,3.452535
36,9,2.802814
36,79,2.983068
36,99,3.194108
36,125,2.611263
36,168,2.725507
36,190,3.434877
37,10,2.905861
37,80,3.089895
37,100,3.098512
37,126,2.772464
37,169,2.732383
37,191,3.327340
38,11,3.139613
38,81,3.348934
38,101,3.206513
38,127,2.855955
38,170,2.884749
38,192,3.287074
39,12,2.940771
39,82,3.072349
39,102,2.977518
39,128,2.993392
39,171,2.756906
39,193,3.095062
40,13,2.870255
40,83,3.032156
40,103,3.109450
40,129,2.884521
40,172,2.529512
40,194,3.114784
41,14,2.884959
41,84,3.305941
41,104,3.069926
41,130,2.694644
41,173,2.500882
41,195,3.176494
42,15,2.797817
42,85,3.056969
42,105,3.282871
42,131,2.664265
42,174,2.663092
42,196,3.092544
43,16,2.897845
43,86,3.073820
43,106,2.956709
43,110,2.567106
43,175,2.663686
43,197,3.243398
44,10,2.587981
44,36,2.937757
44,85,2.974947
44,104,2.957939
44,133,2.840970
44,176,2.837427
44,198,2.925266
45,11,2.629764
45,37,2.758717
45,86,2.810758
45,105,2.829418
45,134,2.720672
45,177,3.104046
45,199,2.707547
46,12,2.765280
46,38,2.786468
46,87,2.878305
46,106,2.930686
46,135,2.845881
46,178,3.122140
46,200,2.775522
47,13,2.863945
47,39,2.950616
47,66,2.786456
47,107,2.731684
47,136,3.044079
47,179,2.928619
47,201,2.999353
48,14,2.787847
48,40,2.821508
48,67,2.906455
48,108,2.874197
48,137,2.825543
48,180,2.932748
48,202,2.606586
49,15,2.757615
49,41,2.820551
49,68,2.974115
49,109,2.839690
49,138,3.100058
49,181,2.998022
49,203,2.861361
50,16,2.691124
50,42,2.801512
50,69,2.822173
50,88,2.947841
50,139,2.926383
50,182,3.165015
50,204,2.699147
51,17,3.008842
51,43,2.717538
51,70,2.940510
51,89,3.138554
51,140,3.073917
51,183,3.017556
51,205,2.687276
52,18,2.861789
52,22,2.844765
52,71,2.980585
52,90,2.821017
52,141,3.097262
52,184,3.041378
52,206,2.864309
53,19,3.040057
53,23,2.940272
53,72,3.201902
53,91,2.950227
53,142,2.915501
53,185,2.947333
53,207,3.135070
54,20,2.955941
54,24,2.804039
54,73,2.805487
54,92,2.989440
54,143,3.167514
54,186,3.021167
54,208,2.694683
55,21,3.135310
55,25,2.676039
55,74,2.774895
55,93,2.989030
55,144,3.016804
55,187,3.122054
55,209,2.767837
56,0,2.674796
56,26,2.781891
56,75,2.833964
56,94,3.224769
56,145,2.959181
56,188,3.029433
56,210,2.802444
57,1,2.544710
57,27,3.066679
57,76,2.890590
57,95,3.053716
57,146,3.161182
57,189,2.843980
57,211,2.967133
58,2,2.781749
58,28,2.670835
58,77,2.929634
58,96,2.906851
58,147,2.992041
58,190,3.014265
58,212,2.869932
59,3,2.624157
59,29,2.826170
59,78,2.965468
59,97,2.850743
59,148,3.076972
59,191,3.236186
59,213,2.799089
60,4,2.741064
60,30,2.860365
60,79,2.928726
60,98,3.001214
60,149,3.205158
60,192,3.151461
60,214,3.041070
61,5,2.951304
61,31,2.659933
61,80,2.866974
61,99,3.118201
61,150,3.090461
61,193,3.110042
61,215,3.179704
62,6,2.836948
62,32,2.819817
62,81,2.884753
62,100,2.849476
62,151,2.975317
62,194,2.920358
62,216,2.913169
63,7,2.760581
63,33,2.694983
63,82,3.004240
63,101,2.870957
63,152,2.946585
63,195,2.991483
63,217,2.813592
64,8,2.782556
64,34,2.710049
64,83,3.160899
64,102,2.904509
64,153,2.943273
64,196,3.104079
64,218,3.052630
65,9,3.024322
65,35,3.029258
65,84,2.959198
65,103,2.932374
65,132,2.806584
65,197,3.105624
65,219,2.934089
66,31,2.889704
66,64,3.016834
66,108,3.103693
66,127,2.660075
66,132,3.048185
66,198,2.920227
67,32,2.783689
67,65,3.067640
67,109,3.031207
67,128,2.929386
67,133,2.885771
67,199,2.865778
68,33,2.955053
68,44,3.203052
68,88,3.283311
68,129,2.641500
68,134,3.044670
68,200,3.083236
69,34,2.623793
69,45,3.193457
69,89,3.062931
69,130,2.477580
69,135,2.967553
69,201,2.924661
70,35,2.828103
70,46,3.164439
70,90,2.960871
70,131,2.848075
70,136,3.057120
70,202,2.798360
71,36,2.843840
71,47,3.170758
71,91,2.921153
71,110,2.609365
71,137,3.196194
71,203,3.066496
72,37,2.794230
72,48,2.991933
72,92,2.921495
72,111,2.482971
72,138,2.876262
72,204,3.160927
73,38,2.927598
73,49,2.950000
73,93,3.020401
73,112,2.820924
73,139,2.961892
73,205,3.007035
74,39,3.045173
74,50,3.052459
74,94,2.922888
74,113,2.741907
74,140,3.072142
74,206,2.738359
75,40,2.821767
75,51,3.155785
75,95,3.015587
75,114,2.839660
75,141,3.038027
75,207,2.778858
76,41,2.853264
76,52,3.268558
76,96,2.981742
76,115,2.870585
76,142,3.151864
76,208,2.973991
77,42,2.864757
77,53,3.053336
77,97,3.162447
77,116,2.832886
77,143,3.045834
77,209,2.952756
78,43,2.645828
78,54,3.027879
78,98,3.156065
78,117,2.597536
78,144,2.784867
78,210,2.951273
79,22,2.773987
79,55,2.902493
79,99,2.894787
79,118,3.128287
79,145,3.110325
79,211,3.084347
80,23,2.831094
80,56,3.216167
80,100,3.053531
80,119,2.610104
80,146,2.967951
80,212,3.010736
81,24,2.740565
81,57,3.082576
81,101,3.115554
81,120,2.700867
81,147,3.083580
81,213,3.182750
82,25,2.812994
82,58,3.324522
82,102,3.120588
82,121,2.584739
82,148,3.095747
82,214,2.785586
83,26,2.963277
83,59,3.084804
83,103,3.033033
83,122,2.939638
83,149,3.059085
83,215,3.102727
84,27,2.739480
84,60,3.377475
84,104,3.003017
84,123,2.751046
84,150,3.034664
84,216,3.265733
85,28,2.872654
85,61,3.295510
85,105,2.950225
85,124,2.516560
85,151,2.993631
85,217,2.990402
86,29,2.858418
86,62,3.030615
86,106,3.228035
86,125,2.567837
86,152,3.086462
86,218,3.123083
87,30,2.644546
87,63,3.125146
87,107,3.154155
87,126,2.663119
87,153,2.899941
87,219,2.772039
88,20,2.949418
88,23,3.081360
88,171,2.913757
88,220,3.723094
89,21,2.860473
89,24,2.971870
89,172,2.820852
89,221,3.776782
90,0,3.131947
90,25,2.950290
90,173,2.836805
90,222,3.467028
91,1,3.211524
91,26,3.149262
91,174,2.939806
91,223,3.445810
92,2,3.061267
92,27,3.201054
92,175,3.066657
92,224,3.404574
93,3,2.990250
93,28,2.994969
93,154,2.734956
93,225,3.578627
94,4,3.217307
94,29,3.170929
94,155,2.982696
94,226,3.708394
95,5,2.925510
95,30,3.016243
95,156,2.835637
95,227,3.608678
96,6,3.034185
96,31,3.124955
96,157,2.718992
96,228,3.808461
97,7,2.787019
97,32,3.300699
97,158,2.715221
97,229,3.436377
98,8,2.961365
98,33,3.079130
98,159,2.696251
98,230,3.695936
99,9,2.815623
99,34,3.121650
99,160,2.801655
99,231,3.590458
100,10,2.982518
100,35,3.165495
100,161,2.743949
100,232,3.341811
101,11,3.078040
101,36,3.064022
101,162,2.699394
101,233,3.681420
102,12,3.077628
102,37,3.038397
102,163,2.887311
102,234,3.467725
103,13,3.093536
103,38,3.142493
103,164,2.745296
103,235,3.367422
104,14,3.037517
104,39,3.057477
104,165,2.751184
104,236,3.452781
105,15,3.165284
105,40,3.100082
105,166,2.741731
105,237,3.355692
106,16,3.056809
106,41,3.256418
106,167,2.695072
106,238,3.534252
107,17,3.316335
107,42,3.061746
107,168,2.947557
107,239,3.717493
108,18,2.805780
108,43,2.999160
108,169,2.906750
108,240,3.462022
109,19,3.181881
109,22,3.118690
109,170,2.754931
109,241,3.465490
110,13,2.904083
110,40,3.065271
110,123,3.056383
110,170,2.758123
110,242,3.360795
111,14,2.917718
111,41,2.849327
111,124,2.952412
111,171,2.627251
111,243,3.572742
112,15,3.026247
112,42,3.115082
112,125,3.081888
112,172,2.676211
112,244,3.532826
113,16,3.037452
113,43,3.071727
113,126,2.894737
113,173,2.999253
113,245,3.469770
114,17,3.142797
114,22,2.996138
114,127,2.952303
114,174,2.834307
114,246,3.442322
115,18,2.803293
115,23,3.061490
115,128,3.008571
115,175,2.826728
115,247,3.501719
116,19,3.218863
116,24,3.007342
116,129,2.880001
116,154,2.796808
116,248,3.578912
117,20,3.006189
117,25,3.040595
117,130,2.719061
117,155,2.744514
117,249,3.652080
118,21,3.205343
118,26,3.150270
118,131,2.730376
118,156,2.605789
118,250,3.358294
119,0,2.947241
119,27,3.188788
119,110,2.818137
119,157,2.928568
119,251,3.575868
120,1,3.158307
120,28,3.173133
120,111,2.767782
120,158,2.890162
120,252,3.716077
121,2,2.942854
121,29,3.052423
121,112,2.942332
121,159,2.774258
121,253,3.666387
122,3,2.942847
122,30,3.202122
122,113,2.706687
122,160,2.700211
122,254,3.638791
123,4,2.997408
123,31,3.182284
123,114,2.860348
123,161,2.825321
123,255,3.709186
124,5,2.905380
124,32,2.777644
124,115,2.710371
124,162,2.856056
124,256,3.567795
125,6,2.963585
125,33,3.057218
125,116,2.916720
125,163,2.851962
125,257,3.461150
126,7,2.981704
126,34,2.999871
126,117,2.678688
126,164,3.049356
126,258,3.281269
127,8,2.772954
127,35,3.098914
127,118,2.642802
127,165,3.038002
127,259,3.406916
128,9,3.060989
128,36,3.064309
128,119,2.607974
128,166,2.827603
128,260,3.401280
129,10,2.944329
129,37,3.342555
129,120,2.776913
129,167,2.841953
129,261,3.292181
130,11,2.936733
130,38,3.066996
130,121,2.853518
130,168,2.761897
130,262,3.387537
131,12,2.671345
131,39,3.072225
131,122,2.685968
131,169,2.745946
131,263,3.354286
132,3,2.917660
132,110,2.900263
132,161,2.776720
132,264,3.402884
133,4,2.780692
133,111,3.222088
133,162,2.775785
133,265,3.306754
134,5,3.124583
134,112,2.936594
134,163,2.588537
134,266,3.661386
135,6,3.095724
135,113,2.840310
135,164,2.915836
135,267,3.394613
136,7,3.080751
136,114,2.840841
136,165,2.861154
136,268,3.862291
137,8,2.802507
137,115,2.843408
137,166,2.791533
137,269,3.681617
138,9,3.067731
138,116,3.006228
138,167,2.800501
138,270,3.686057
139,10,2.940265
139,117,2.800389
139,168,2.833413
139,271,3.754243
140,11,2.966966
140,118,2.870729
140,169,2.823856
140,272,3.531635
141,12,2.828017
141,119,3.049497
141,170,2.621497
141,273,3.595828
142,13,2.835304
142,120,2.739392
142,171,2.801479
142,274,3.455013
143,14,2.852907
143,121,3.126084
143,172,2.873847
143,275,3.513574
144,15,3.048459
144,122,3.045275
144,173,2.759879
144,276,3.846237
145,16,2.656951
145,123,2.730292
145,174,2.608337
145,277,3.639822
146,17,2.939684
146,124,3.043838
146,175,2.935155
146,278,3.730436
147,18,3.147537
147,125,2.729211
147,154,2.802998
147,279,3.504009
148,19,2.929780
148,126,3.169635
148,155,2.907427
148,280,3.652629
149,20,3.000959
149,127,3.083417
149,156,3.196587
149,281,3.709091
150,21,2.764813
150,128,3.103959
150,157,2.836110
150,282,3.417009
151,0,2.930007
151,129,2.764720
151,158,2.907696
151,283,3.568894
152,1,2.958333
152,130,3.075850
152,159,2.752387
152,284,3.507246
153,2,2.857658
153,131,2.933481
153,160,2.765786
153,285,3.873826
154,26,2.688951
154,125,2.919384
154,157,2.820932
154,209,3.192941
154,286,3.296144
155,27,2.781765
155,126,2.613638
155,158,2.749928
155,210,3.144159
155,287,3.361751
156,28,2.899501
156,127,2.614705
156,159,2.684384
156,211,2.905377
156,288,3.348461
157,29,2.994165
157,128,2.741909
157,160,2.745757
157,212,3.221438
157,289,3.408991
158,30,2.922894
158,129,2.651870
158,161,2.821882
158,213,3.041937
158,290,3.442622
159,31,2.827633
159,130,2.817237
159,162,2.881176
159,214,3.078375
159,291,3.389496
160,32,2.857431
160,131,2.733982
160,163,2.627281
160,215,2.924264
160,292,3.344549
161,33,2.908248
161,110,2.700982
161,164,2.661053
161,216,3.054000
161,293,3.433076
162,34,3.073473
162,111,2.612172
162,165,2.575760
162,217,3.282960
162,294,3.415555
163,35,2.983686
163,112,2.678580
163,166,2.792660
163,218,3.157004
163,295,3.195587
164,36,2.982126
164,113,2.893287
164,167,2.650077
164,219,3.168349
164,296,3.229592
165,37,2.958765
165,114,2.711655
165,168,2.905499
165,198,3.140022
165,297,3.488005
166,38,3.130549
166,115,2.797958
166,169,2.650670
166,199,3.271822
166,298,3.593183
167,39,2.891577
167,116,2.638896
167,170,2.722413
167,200,3.130290
167,299,3.293401
168,40,2.906394
168,117,2.988441
168,171,2.624283
168,201,3.286445
168,300,3.423597
169,41,2.968509
169,118,2.705940
169,172,2.581612
169,202,3.209640
169,301,3.643790
170,42,2.888264
170,119,3.042592
170,173,2.683316
170,203,3.266106
170,302,3.456119
171,43,2.881258
171,120,2.912657
171,174,2.688473
171,204,3.263319
171,303,3.360316
172,22,2.845305
172,121,2.781700
172,175,2.622406
172,205,3.016198
172,304,3.201350
173,23,3.146721
173,122,3.082029
173,154,2.722408
173,206,3.156760
173,305,3.650488
174,24,2.973506
174,123,3.253372
174,155,2.644974
174,207,3.226662
174,306,3.452792
175,25,2.831557
175,124,2.689752
175,156,2.756308
175,208,3.279365
175,307,3.406289


==> tikz/q_i9.csv <==
x,y,color
0,2,2.442041
0,33,2.551453
0,58,2.737281
0,69,2.508519
0,132,2.813264
0,154,2.107698
1,3,2.339884
1,34,2.443658
1,59,2.664064
1,70,2.611172
1,133,2.819928
1,155,2.130424
2,4,2.365691
2,35,2.501544
2,60,2.543157
2,71,2.591835
2,134,2.765045
2,156,2.073678
3,5,2.332537
3,36,2.494258
3,61,2.698401
3,72,2.625869
3,135,2.761358
3,157,2.110273
4,6,2.464471
4,37,2.458341
4,62,2.673654
4,73,2.589728
4,136,2.806972
4,158,2.079946
5,7,2.438963
5,38,2.501266
5,63,2.686269
5,74,2.547098
5,137,2.754511
5,159,2.064285
6,8,2.392598
6,39,2.578581
6,64,2.587431
6,75,2.612018
6,138,2.845335
6,160,2.059001
7,9,2.464542
7,40,2.461914
7,65,2.687362
7,76,2.482915
7,139,2.758529
7,161,2.091809
8,10,2.488930
8,41,2.565152
8,44,2.668800
8,77,2.658192
8,140,2.846435
8,162,2.082205
9,11,2.401358
9,42,2.468478
9,45,2.691843
9,78,2.544034
9,141,2.718634
9,163,2.122253
10,12,2.349632
10,43,2.565453
10,46,2.698507
10,79,2.553374
10,142,2.835793
10,164,2.092652
11,13,2.417825
11,22,2.457596
11,47,2.687171
11,80,2.550265
11,143,2.761851
11,165,2.076848
12,14,2.399234
12,23,2.418596
12,48,2.663173
12,81,2.627524
12,144,2.799818
12,166,2.135428
13,15,2.358258
13,24,2.491642
13,49,2.688096
13,82,2.662152
13,145,2.822637
13,167,2.095716
14,16,2.439003
14,25,2.522565
14,50,2.688735
14,83,2.580277
14,146,2.825090
14,168,2.070065
15,17,2.427112
15,26,2.472143
15,51,2.682486
15,84,2.498300
15,147,2.834556
15,169,2.039636
16,18,2.375149
16,27,2.490560
16,52,2.684678
16,85,2.638880
16,148,2.785831
16,170,2.090952
17,19,2.334314
17,28,2.499127
17,53,2.701343
17,86,2.623831
17,149,2.773477
17,171,2.075015
18,20,2.421291
18,29,2.463593
18,54,2.703385
18,87,2.634458
18,150,2.774696
18,172,2.112721
19,21,2.453356
19,30,2.455183
19,55,2.616321
19,66,2.546507
19,151,2.783763
19,173,2.057205
20,0,2.395974
20,31,2.422054
20,56,2.675261
20,67,2.622782
20,152,2.776937
20,174,2.113175
21,1,2.348639
21,32,2.448817
21,57,2.663561
21,68,2.561173
21,153,2.811018
21,175,2.148551
22,17,2.490906
22,87,2.573691
22,107,2.580733
22,111,2.224890
22,154,2.117876
22,176,3.089433
23,18,2.483430
23,66,2.642627
23,108,2.601716
23,112,2.259596
23,155,2.140562
23,177,3.011305
24,19,2.353113
24,67,2.650311
24,109,2.579947
24,113,2.204134
24,156,2.238626
24,178,2.926884
25,20,2.358760
25,68,2.572843
25,88,2.689844
25,114,2.194953
25,157,2.149927
25,179,3.058642
26,21,2.414039
26,69,2.546535
26,89,2.626629
26,115,2.155796
26,158,2.137287
26,180,2.984545
27,0,2.327844
27,70,2.643120
27,90,2.544633
27,116,2.130455
27,159,2.158556
27,181,3.022822
28,1,2.434050
28,71,2.611308
28,91,2.647126
28,117,2.134061
28,160,2.161870
28,182,3.090644
29,2,2.365480
29,72,2.623069
29,92,2.642653
29,118,2.224581
29,161,2.178784
29,183,3.010650
30,3,2.314484
30,73,2.597556
30,93,2.596094
30,119,2.123188
30,162,2.211374
30,184,3.021616
31,4,2.353828
31,74,2.655377
31,94,2.600939
31,120,2.162401
31,163,2.096070
31,185,3.053146
32,5,2.432734
32,75,2.595363
32,95,2.704500
32,121,2.173639
32,164,2.151441
32,186,2.997522
33,6,2.432219
33,76,2.630761
33,96,2.603161
33,122,2.175553
33,165,2.262722
33,187,2.961457
34,7,2.440734
34,77,2.640158
34,97,2.610188
34,123,2.142883
34,166,2.192899
34,188,3.093897
35,8,2.439586
35,78,2.674130
35,98,2.606553
35,124,2.157716
35,167,2.171216
35,189,3.044152
36,9,2.462700
36,79,2.639689
36,99,2.649572
36,125,2.154410
36,168,2.242685
36,190,3.036386
37,10,2.415593
37,80,2.509869
37,100,2.542234
37,126,2.109242
37,169,2.134990
37,191,3.016103
38,11,2.449536
38,81,2.632872
38,101,2.627861
38,127,2.215913
38,170,2.234169
38,192,3.051171
39,12,2.509056
39,82,2.607034
39,102,2.583422
39,128,2.169523
39,171,2.163307
39,193,3.044298
40,13,2.405828
40,83,2.622714
40,103,2.593287
40,129,2.207043
40,172,2.166313
40,194,3.134809
41,14,2.462574
41,84,2.597826
41,104,2.648019
41,130,2.219026
41,173,2.151332
41,195,2.995033
42,15,2.395424
42,85,2.610419
42,105,2.578596
42,131,2.138197
42,174,2.185793
42,196,2.910641
43,16,2.429808
43,86,2.612671
43,106,2.597669
43,110,2.139579
43,175,2.134455
43,197,2.962751
44,10,2.097516
44,36,2.105009
44,85,2.145410
44,104,2.182521
44,133,2.218465
44,176,2.410581
44,198,2.312357
45,11,1.982775
45,37,2.000367
45,86,2.138684
45,105,2.108665
45,134,2.342854
45,177,2.560778
45,199,2.382329
46,12,2.030423
46,38,2.081404
46,87,2.162292
46,106,2.221573
46,135,2.362153
46,178,2.529857
46,200,2.194637
47,13,2.038157
47,39,2.069254
47,66,2.160732
47,107,2.083720
47,136,2.339608
47,179,2.509032
47,201,2.297936
48,14,1.999082
48,40,2.027098
48,67,2.114968
48,108,2.164965
48,137,2.454235
48,180,2.470232
48,202,2.288313
49,15,1.957364
49,41,2.037433
49,68,2.166605
49,109,2.169766
49,138,2.289210
49,181,2.689571
49,203,2.295372
50,16,1.991403
50,42,2.066479
50,69,2.173187
50,88,2.152970
50,139,2.444242
50,182,2.508113
50,204,2.306647
51,17,2.065284
51,43,2.107685
51,70,2.161648
51,89,2.115983
51,140,2.382522
51,183,2.564671
51,205,2.353875
52,18,2.027605
52,22,2.014938
52,71,2.220950
52,90,2.164393
52,141,2.394059
52,184,2.511883
52,206,2.258516
53,19,1.985195
53,23,2.076772
53,72,2.130182
53,91,2.136573
53,142,2.266121
53,185,2.507348
53,207,2.274852
54,20,2.031610
54,24,2.008004
54,73,2.153709
54,92,2.253787
54,143,2.444812
54,186,2.575121
54,208,2.341753
55,21,2.017222
55,25,2.156674
55,74,2.154611
55,93,2.173787
55,144,2.379676
55,187,2.482159
55,209,2.304435
56,0,2.038418
56,26,1.994231
56,75,2.172862
56,94,2.124315
56,145,2.405805
56,188,2.525788
56,210,2.216417
57,1,2.012395
57,27,2.051648
57,76,2.195996
57,95,2.071030
57,146,2.352839
57,189,2.501034
57,211,2.269148
58,2,2.072947
58,28,1.973649
58,77,2.146606
58,96,2.143641
58,147,2.412710
58,190,2.526893
58,212,2.253992
59,3,1.982832
59,29,2.051240
59,78,2.141159
59,97,2.235600
59,148,2.335382
59,191,2.488375
59,213,2.269688
60,4,2.091337
60,30,2.156171
60,79,2.114793
60,98,2.166422
60,149,2.383705
60,192,2.528820
60,214,2.323182
61,5,2.057609
61,31,2.157700
61,80,2.154139
61,99,2.180075
61,150,2.391142
61,193,2.542057
61,215,2.289402
62,6,2.028382
62,32,2.019230
62,81,2.101352
62,100,2.187834
62,151,2.307731
62,194,2.506776
62,216,2.271000
63,7,2.004219
63,33,2.077682
63,82,2.143802
63,101,2.046729
63,152,2.392155
63,195,2.526453
63,217,2.254282
64,8,2.025175
64,34,2.118345
64,83,2.167816
64,102,2.093564
64,153,2.344890
64,196,2.562624
64,218,2.286278
65,9,2.000864
65,35,2.091234
65,84,2.153669
65,103,2.230988
65,132,2.403997
65,197,2.535115
65,219,2.302863
66,31,2.449554
66,64,2.678334
66,108,2.561865
66,127,2.137866
66,132,2.830495
66,198,2.676152
67,32,2.509689
67,65,2.648213
67,109,2.606974
67,128,2.232084
67,133,2.761607
67,199,2.760322
68,33,2.449744
68,44,2.643774
68,88,2.609196
68,129,2.126624
68,134,2.834665
68,200,2.727941
69,34,2.431106
69,45,2.648577
69,89,2.614832
69,130,2.172348
69,135,2.823279
69,201,2.703846
70,35,2.437330
70,46,2.650261
70,90,2.600433
70,131,2.237833
70,136,2.802638
70,202,2.668904
71,36,2.433908
71,47,2.597859
71,91,2.652396
71,110,2.175975
71,137,2.839406
71,203,2.727149
72,37,2.500956
72,48,2.655022
72,92,2.483950
72,111,2.122922
72,138,2.825250
72,204,2.786160
73,38,2.415529
73,49,2.602461
73,93,2.559749
73,112,2.165987
73,139,2.806638
73,205,2.734468
74,39,2.376772
74,50,2.635266
74,94,2.644668
74,113,2.142683
74,140,2.815391
74,206,2.743109
75,40,2.442545
75,51,2.656723
75,95,2.586170
75,114,2.072809
75,141,2.725708
75,207,2.702606
76,41,2.408057
76,52,2.670506
76,96,2.575075
76,115,2.130944
76,142,2.744025
76,208,2.720407
77,42,2.469655
77,53,2.729315
77,97,2.613694
77,116,2.156322
77,143,2.727584
77,209,2.680870
78,43,2.459768
78,54,2.608231
78,98,2.530423
78,117,2.106103
78,144,2.781025
78,210,2.682182
79,22,2.419906
79,55,2.601137
79,99,2.523767
79,118,2.145908
79,145,2.758735
79,211,2.786678
80,23,2.490245
80,56,2.692495
80,100,2.584407
80,119,2.154790
80,146,2.726702
80,212,2.700446
81,24,2.460034
81,57,2.632260
81,101,2.564723
81,120,2.177307
81,147,2.804523
81,213,2.728772
82,25,2.489217
82,58,2.604177
82,102,2.593691
82,121,2.180431
82,148,2.788126
82,214,2.778763
83,26,2.474340
83,59,2.643776
83,103,2.549004
83,122,2.143198
83,149,2.761528
83,215,2.757160
84,27,2.423852
84,60,2.727387
84,104,2.545003
84,123,2.186399
84,150,2.771689
84,216,2.786785
85,28,2.374888
85,61,2.608593
85,105,2.531635
85,124,2.132438
85,151,2.794186
85,217,2.624337
86,29,2.476008
86,62,2.624151
86,106,2.612486
86,125,2.017381
86,152,2.738772
86,218,2.644740
87,30,2.375115
87,63,2.637228
87,107,2.611337
87,126,2.107587
87,153,2.796613
87,219,2.655881
88,20,2.501235
88,23,2.499361
88,171,2.424762
88,220,3.083204
89,21,2.571846
89,24,2.528087
89,172,2.262439
89,221,3.118321
90,0,2.499033
90,25,2.585699
90,173,2.394772
90,222,3.070698
91,1,2.568197
91,26,2.523626
91,174,2.433275
91,223,3.195403
92,2,2.485916
92,27,2.493561
92,175,2.395102
92,224,3.020282
93,3,2.544345
93,28,2.571572
93,154,2.445522
93,225,3.110066
94,4,2.501626
94,29,2.586023
94,155,2.382205
94,226,3.168260
95,5,2.552088
95,30,2.482672
95,156,2.392814
95,227,3.155217
96,6,2.534954
96,31,2.552514
96,157,2.408092
96,228,3.016665
97,7,2.597395
97,32,2.516429
97,158,2.337973
97,229,3.150208
98,8,2.519255
98,33,2.572294
98,159,2.383465
98,230,3.084303
99,9,2.539508
99,34,2.565720
99,160,2.406421
99,231,3.106050
100,10,2.438059
100,35,2.464895
100,161,2.389352
100,232,2.994034
101,11,2.529125
101,36,2.537315
101,162,2.400457
101,233,3.083324
102,12,2.535958
102,37,2.487731
102,163,2.389449
102,234,3.135342
103,13,2.513566
103,38,2.556258
103,164,2.460489
103,235,3.052252
104,14,2.557039
104,39,2.454434
104,165,2.454126
104,236,3.105805
105,15,2.498877
105,40,2.547276
105,166,2.423172
105,237,3.118923
106,16,2.513786
106,41,2.484529
106,167,2.392731
106,238,3.093475
107,17,2.484994
107,42,2.467323
107,168,2.379774
107,239,3.064433
108,18,2.535662
108,43,2.475636
108,169,2.393561
108,240,3.012906
109,19,2.521967
109,22,2.539401
109,170,2.510272
109,241,3.099179
110,13,2.449748
110,40,2.525717
110,123,2.240491
110,170,2.246092
110,242,2.985708
111,14,2.466325
111,41,2.529950
111,124,2.150110
111,171,2.198037
111,243,3.154703
112,15,2.400409
112,42,2.482434
112,125,2.167675
112,172,2.337111
112,244,3.008918
113,16,2.485816
113,43,2.533932
113,126,2.177168
113,173,2.093320
113,245,3.026922
114,17,2.444631
114,22,2.477596
114,127,2.235027
114,174,2.140063
114,246,3.002149
115,18,2.345081
115,23,2.432940
115,128,2.170183
115,175,2.135502
115,247,2.974062
116,19,2.493463
116,24,2.454926
116,129,2.214199
116,154,2.149158
116,248,3.021173
117,20,2.405112
117,25,2.485372
117,130,2.186080
117,155,2.131951
117,249,3.128962
118,21,2.525322
118,26,2.523936
118,131,2.167576
118,156,2.279750
118,250,3.005507
119,0,2.375207
119,27,2.587204
119,110,2.122681
119,157,2.183649
119,251,3.002468
120,1,2.440866
120,28,2.495106
120,111,2.162535
120,158,2.260272
120,252,3.002130
121,2,2.490753
121,29,2.497499
121,112,2.174371
121,159,2.197498
121,253,3.028762
122,3,2.481602
122,30,2.504623
122,113,2.188318
122,160,2.146849
122,254,3.057461
123,4,2.486558
123,31,2.423146
123,114,2.136848
123,161,2.185831
123,255,3.072026
124,5,2.402989
124,32,2.432275
124,115,2.242074
124,162,2.226597
124,256,3.028929
125,6,2.448767
125,33,2.584905
125,116,2.108559
125,163,2.205638
125,257,2.997040
126,7,2.491059
126,34,2.500216
126,117,2.228339
126,164,2.226555
126,258,3.027135
127,8,2.414152
127,35,2.465121
127,118,2.280566
127,165,2.095572
127,259,3.024258
128,9,2.522224
128,36,2.517269
128,119,2.243976
128,166,2.191992
128,260,3.075692
129,10,2.417157
129,37,2.568987
129,120,2.240759
129,167,2.156019
129,261,2.977677
130,11,2.384150
130,38,2.511111
130,121,2.151633
130,168,2.231615
130,262,3.026987
131,12,2.475976
131,39,2.517363
131,122,2.102210
131,169,2.256047
131,263,3.162980
132,3,2.231359
132,110,2.361786
132,161,2.565493
132,264,3.220512
133,4,2.193628
133,111,2.431901
133,162,2.513394
133,265,3.224642
134,5,2.247934
134,112,2.385106
134,163,2.530942
134,266,3.151239
135,6,2.279741
135,113,2.410312
135,164,2.570426
135,267,3.131369
136,7,2.235096
136,114,2.425918
136,165,2.508904
136,268,3.131520
137,8,2.192688
137,115,2.457724
137,166,2.580720
137,269,3.243103
138,9,2.173645
138,116,2.449925
138,167,2.490374
138,270,3.180376
139,10,2.227199
139,117,2.464197
139,168,2.581734
139,271,3.117481
140,11,2.260272
140,118,2.392081
140,169,2.404770
140,272,3.104780
141,12,2.153365
141,119,2.385921
141,170,2.547798
141,273,3.220989
142,13,2.204604
142,120,2.446802
142,171,2.637533
142,274,3.176348
143,14,2.224311
143,121,2.439291
143,172,2.571800
143,275,3.153027
144,15,2.206450
144,122,2.495472
144,173,2.632892
144,276,3.211048
145,16,2.264360
145,123,2.437521
145,174,2.524389
145,277,3.216902
146,17,2.202277
146,124,2.432137
146,175,2.523074
146,278,3.203063
147,18,2.259644
147,125,2.455773
147,154,2.636590
147,279,3.178593
148,19,2.191967
148,126,2.426598
148,155,2.529691
148,280,3.165461
149,20,2.281560
149,127,2.478700
149,156,2.586592
149,281,3.116221
150,21,2.254522
150,128,2.490641
150,157,2.507113
150,282,3.160035
151,0,2.210175
151,129,2.426646
151,158,2.600701
151,283,3.129240
152,1,2.194666
152,130,2.377392
152,159,2.524728
152,284,3.128106
153,2,2.214881
153,131,2.469116
153,160,2.534916
153,285,3.169787
154,26,1.842131
154,125,2.048356
154,157,2.161905
154,209,2.572933
154,286,2.872407
155,27,1.859374
155,126,1.994189
155,158,2.125587
155,210,2.590879
155,287,2.838522
156,28,1.820975
156,127,2.033037
156,159,2.169998
156,211,2.559119
156,288,2.776143
157,29,1.856375
157,128,2.011544
157,160,2.056171
157,212,2.584956
157,289,2.840180
158,30,1.829374
158,129,2.004935
158,161,2.141540
158,213,2.611210
158,290,2.874090
159,31,1.854230
159,130,2.067907
159,162,2.079334
159,214,2.593331
159,291,2.885910
160,32,1.874879
160,131,1.973504
160,163,2.122380
160,215,2.614296
160,292,2.919331
161,33,1.876142
161,110,1.979828
161,164,2.178298
161,216,2.646018
161,293,2.769334
162,34,1.862079
162,111,1.944285
162,165,2.005815
162,217,2.627157
162,294,2.915865
163,35,1.881084
163,112,2.076466
163,166,2.079789
163,218,2.655227
163,295,2.877211
164,36,1.836102
164,113,1.995432
164,167,2.069342
164,219,2.630459
164,296,2.821807
165,37,1.912524
165,114,1.965797
165,168,2.157613
165,198,2.708442
165,297,2.871850
166,38,1.849548
166,115,2.066370
166,169,2.150069
166,199,2.677780
166,298,2.841924
167,39,1.884396
167,116,2.011967
167,170,2.177081
167,200,2.645889
167,299,2.873577
168,40,1.836859
168,117,1.987738
168,171,2.122351
168,201,2.602365
168,300,2.796638
169,41,1.806402
169,118,2.029041
169,172,2.122763
169,202,2.689587
169,301,2.831499
170,42,1.879276
170,119,1.983484
170,173,2.135266
170,203,2.638283
170,302,2.873795
171,43,1.863082
171,120,2.043070
171,174,2.156478
171,204,2.619874
171,303,2.855400
172,22,1.843258
172,121,2.032381
172,175,2.089315
172,205,2.594544
172,304,2.891790
173,23,1.807003
173,122,1.996101
173,154,2.180430
173,206,2.682274
173,305,2.817385
174,24,1.860806
174,123,1.965759
174,155,2.115171
174,207,2.736909
174,306,2.904174
175,25,1.856256
175,124,1.989611
175,156,2.082222
175,208,2.658469
175,307,2.787624


==> tikz/quantizer/quantizer_with_bitwidth_2.txt <==
x,y
-10.0,-4.0
-9.97997997997998,-4.0
-9.95995995995996,-4.0
-9.93993993993994,-4.0
-9.91991991991992,-4.0
-9.8998998998999,-4.0
-9.87987987987988,-4.0
-9.85985985985986,-4.0
-9.83983983983984,-4.0
-9.81981981981982,-4.0
-9.7997997997998,-4.0
-9.77977977977978,-4.0
-9.75975975975976,-4.0
-9.73973973973974,-4.0
-9.71971971971972,-4.0
-9.6996996996997,-4.0
-9.67967967967968,-4.0
-9.65965965965966,-4.0
-9.63963963963964,-4.0
-9.61961961961962,-4.0
-9.5995995995996,-4.0
-9.57957957957958,-4.0
-9.55955955955956,-4.0
-9.53953953953954,-4.0
-9.51951951951952,-4.0
-9.4994994994995,-4.0
-9.47947947947948,-4.0
-9.45945945945946,-4.0
-9.43943943943944,-4.0
-9.41941941941942,-4.0
-9.3993993993994,-4.0
-9.37937937937938,-4.0
-9.35935935935936,-4.0
-9.33933933933934,-4.0
-9.31931931931932,-4.0
-9.2992992992993,-4.0
-9.27927927927928,-4.0
-9.25925925925926,-4.0
-9.23923923923924,-4.0
-9.21921921921922,-4.0
-9.1991991991992,-4.0
-9.17917917917918,-4.0
-9.15915915915916,-4.0
-9.13913913913914,-4.0
-9.11911911911912,-4.0
-9.0990990990991,-4.0
-9.07907907907908,-4.0
-9.05905905905906,-4.0
-9.03903903903904,-4.0
-9.01901901901902,-4.0
-8.998998998999,-4.0
-8.97897897897898,-4.0
-8.95895895895896,-4.0
-8.93893893893894,-4.0
-8.91891891891892,-4.0
-8.8988988988989,-4.0
-8.87887887887888,-4.0
-8.85885885885886,-4.0
-8.83883883883884,-4.0
-8.81881881881882,-4.0
-8.7987987987988,-4.0
-8.77877877877878,-4.0
-8.75875875875876,-4.0
-8.73873873873874,-4.0
-8.71871871871872,-4.0
-8.6986986986987,-4.0
-8.67867867867868,-4.0
-8.65865865865866,-4.0
-8.63863863863864,-4.0
-8.618618618618619,-4.0
-8.598598598598599,-4.0
-8.578578578578579,-4.0
-8.558558558558559,-4.0
-8.538538538538539,-4.0
-8.518518518518519,-4.0
-8.498498498498499,-4.0
-8.478478478478479,-4.0
-8.458458458458459,-4.0
-8.438438438438439,-4.0
-8.418418418418419,-4.0
-8.398398398398399,-4.0
-8.378378378378379,-4.0
-8.358358358358359,-4.0
-8.338338338338339,-4.0
-8.318318318318319,-4.0
-8.298298298298299,-4.0
-8.278278278278279,-4.0
-8.258258258258259,-4.0
-8.238238238238239,-4.0
-8.218218218218219,-4.0
-8.198198198198199,-4.0
-8.178178178178179,-4.0
-8.158158158158159,-4.0
-8.138138138138139,-4.0
-8.118118118118119,-4.0
-8.098098098098099,-4.0
-8.078078078078079,-4.0
-8.058058058058059,-4.0
-8.038038038038039,-4.0
-8.018018018018019,-4.0
-7.997997997997998,-4.0
-7.977977977977978,-4.0
-7.957957957957958,-4.0
-7.937937937937938,-4.0
-7.917917917917918,-4.0
-7.897897897897898,-4.0
-7.877877877877878,-4.0
-7.857857857857858,-4.0
-7.837837837837838,-4.0
-7.817817817817818,-4.0
-7.797797797797798,-4.0
-7.777777777777778,-4.0
-7.757757757757758,-4.0
-7.737737737737738,-4.0
-7.717717717717718,-4.0
-7.697697697697698,-4.0
-7.677677677677678,-4.0
-7.657657657657658,-4.0
-7.637637637637638,-4.0
-7.617617617617618,-4.0
-7.597597597597598,-4.0
-7.5775775775775776,-4.0
-7.5575575575575575,-4.0
-7.5375375375375375,-4.0
-7.5175175175175175,-4.0
-7.4974974974974975,-4.0
-7.4774774774774775,-4.0
-7.4574574574574575,-4.0
-7.4374374374374375,-4.0
-7.4174174174174174,-4.0
-7.397397397397397,-4.0
-7.377377377377377,-4.0
-7.357357357357357,-4.0
-7.337337337337337,-4.0
-7.317317317317317,-4.0
-7.297297297297297,-4.0
-7.277277277277277,-4.0
-7.257257257257257,-4.0
-7.237237237237237,-4.0
-7.217217217217217,-4.0
-7.197197197197197,-4.0
-7.177177177177177,-4.0
-7.157157157157157,-4.0
-7.137137137137137,-4.0
-7.117117117117117,-4.0
-7.097097097097097,-4.0
-7.077077077077077,-4.0
-7.057057057057057,-4.0
-7.037037037037037,-4.0
-7.017017017017017,-4.0
-6.996996996996997,-4.0
-6.976976976976977,-4.0
-6.956956956956957,-4.0
-6.936936936936937,-4.0
-6.916916916916917,-4.0
-6.896896896896897,-4.0
-6.876876876876877,-4.0
-6.856856856856857,-4.0
-6.836836836836837,-4.0
-6.816816816816817,-4.0
-6.796796796796797,-4.0
-6.776776776776776,-4.0
-6.756756756756756,-4.0
-6.736736736736736,-4.0
-6.716716716716716,-4.0
-6.696696696696696,-4.0
-6.676676676676676,-4.0
-6.656656656656656,-4.0
-6.636636636636636,-4.0
-6.616616616616616,-4.0
-6.596596596596596,-4.0
-6.576576576576576,-4.0
-6.556556556556556,-4.0
-6.536536536536536,-4.0
-6.516516516516516,-4.0
-6.496496496496496,-4.0
-6.476476476476476,-4.0
-6.456456456456456,-4.0
-6.436436436436436,-4.0
-6.416416416416416,-4.0
-6.396396396396396,-4.0
-6.376376376376376,-4.0
-6.356356356356356,-4.0
-6.336336336336336,-4.0
-6.316316316316316,-4.0
-6.296296296296296,-4.0
-6.276276276276276,-4.0
-6.256256256256256,-4.0
-6.236236236236236,-4.0
-6.216216216216216,-4.0
-6.196196196196196,-4.0
-6.176176176176176,-4.0
-6.156156156156156,-4.0
-6.136136136136136,-4.0
-6.116116116116116,-4.0
-6.096096096096096,-4.0
-6.076076076076076,-4.0
-6.056056056056056,-4.0
-6.036036036036036,-4.0
-6.016016016016016,-4.0
-5.995995995995996,-4.0
-5.975975975975976,-4.0
-5.955955955955956,-4.0
-5.935935935935936,-4.0
-5.915915915915916,-4.0
-5.895895895895896,-4.0
-5.875875875875876,-4.0
-5.8558558558558556,-4.0
-5.8358358358358355,-4.0
-5.8158158158158155,-4.0
-5.7957957957957955,-4.0
-5.7757757757757755,-4.0
-5.7557557557557555,-4.0
-5.7357357357357355,-4.0
-5.7157157157157155,-4.0
-5.6956956956956954,-4.0
-5.675675675675675,-4.0
-5.655655655655655,-4.0
-5.635635635635635,-4.0
-5.615615615615615,-4.0
-5.595595595595595,-4.0
-5.575575575575575,-4.0
-5.555555555555555,-4.0
-5.535535535535535,-4.0
-5.515515515515515,-4.0
-5.495495495495495,-4.0
-5.475475475475475,-4.0
-5.455455455455455,-4.0
-5.435435435435435,-4.0
-5.415415415415415,-4.0
-5.395395395395395,-4.0
-5.375375375375375,-4.0
-5.355355355355355,-4.0
-5.335335335335335,-4.0
-5.315315315315315,-4.0
-5.295295295295295,-4.0
-5.275275275275275,-4.0
-5.255255255255255,-4.0
-5.235235235235235,-4.0
-5.215215215215215,-4.0
-5.195195195195195,-4.0
-5.175175175175175,-4.0
-5.155155155155155,-4.0
-5.135135135135135,-4.0
-5.115115115115115,-4.0
-5.095095095095095,-4.0
-5.075075075075075,-4.0
-5.055055055055055,-4.0
-5.035035035035035,-4.0
-5.015015015015015,-4.0
-4.994994994994995,-4.0
-4.974974974974975,-4.0
-4.954954954954955,-4.0
-4.934934934934935,-4.0
-4.914914914914915,-4.0
-4.894894894894895,-4.0
-4.874874874874875,-4.0
-4.854854854854855,-4.0
-4.834834834834835,-4.0
-4.814814814814815,-4.0
-4.794794794794795,-4.0
-4.774774774774775,-4.0
-4.754754754754755,-4.0
-4.734734734734735,-4.0
-4.714714714714715,-4.0
-4.694694694694695,-4.0
-4.674674674674675,-4.0
-4.654654654654655,-4.0
-4.634634634634635,-4.0
-4.614614614614615,-4.0
-4.594594594594595,-4.0
-4.574574574574575,-4.0
-4.554554554554555,-4.0
-4.534534534534535,-4.0
-4.514514514514515,-4.0
-4.494494494494495,-4.0
-4.474474474474475,-4.0
-4.454454454454455,-4.0
-4.434434434434435,-4.0
-4.414414414414415,-4.0
-4.394394394394395,-4.0
-4.374374374374375,-4.0
-4.354354354354355,-4.0
-4.334334334334335,-4.0
-4.314314314314315,-4.0
-4.2942942942942945,-4.0
-4.2742742742742745,-4.0
-4.2542542542542545,-4.0
-4.2342342342342345,-4.0
-4.2142142142142145,-4.0
-4.1941941941941945,-4.0
-4.1741741741741745,-4.0
-4.1541541541541545,-4.0
-4.134134134134134,-4.0
-4.114114114114114,-4.0
-4.094094094094094,-4.0
-4.074074074074074,-4.0
-4.054054054054054,-4.0
-4.034034034034034,-4.0
-4.014014014014014,-4.0
-3.9939939939939944,-4.0
-3.9739739739739743,-4.0
-3.9539539539539543,-4.0
-3.9339339339339343,-4.0
-3.9139139139139143,-4.0
-3.8938938938938943,-4.0
-3.8738738738738743,-4.0
-3.8538538538538543,-4.0
-3.8338338338338342,-4.0
-3.8138138138138142,-4.0
-3.7937937937937942,-4.0
-3.773773773773774,-4.0
-3.753753753753754,-4.0
-3.733733733733734,-4.0
-3.713713713713714,-4.0
-3.693693693693694,-4.0
-3.673673673673674,-4.0
-3.653653653653654,-4.0
-3.633633633633634,-4.0
-3.613613613613614,-4.0
-3.593593593593594,-4.0
-3.573573573573573,-4.0
-3.553553553553553,-4.0
-3.533533533533533,-4.0
-3.513513513513513,-4.0
-3.493493493493493,-4.0
-3.473473473473473,-4.0
-3.453453453453453,-4.0
-3.433433433433433,-4.0
-3.413413413413413,-4.0
-3.393393393393393,-4.0
-3.373373373373373,-4.0
-3.353353353353353,-4.0
-3.333333333333333,-4.0
-3.313313313313313,-4.0
-3.293293293293293,-4.0
-3.273273273273273,-4.0
-3.253253253253253,-4.0
-3.233233233233233,-4.0
-3.213213213213213,-4.0
-3.193193193193193,-4.0
-3.173173173173173,-4.0
-3.153153153153153,-4.0
-3.133133133133133,-4.0
-3.113113113113113,-4.0
-3.093093093093093,-4.0
-3.073073073073073,-4.0
-3.053053053053053,-4.0
-3.033033033033033,-4.0
-3.013013013013013,-4.0
-2.992992992992993,-4.0
-2.972972972972973,-4.0
-2.952952952952953,-4.0
-2.932932932932933,-4.0
-2.9129129129129128,-4.0
-2.8928928928928928,-4.0
-2.8728728728728727,-4.0
-2.8528528528528527,-4.0
-2.8328328328328327,-4.0
-2.8128128128128127,-4.0
-2.7927927927927927,-4.0
-2.7727727727727727,-4.0
-2.7527527527527527,-4.0
-2.7327327327327327,-4.0
-2.7127127127127126,-4.0
-2.6926926926926926,-4.0
-2.6726726726726726,-4.0
-2.6526526526526526,-4.0
-2.6326326326326326,-4.0
-2.6126126126126126,-4.0
-2.5925925925925926,-4.0
-2.5725725725725725,-4.0
-2.5525525525525525,-4.0
-2.5325325325325325,-4.0
-2.5125125125125125,-4.0
-2.4924924924924925,-4.0
-2.4724724724724725,-4.0
-2.4524524524524525,-4.0
-2.4324324324324325,-4.0
-2.4124124124124124,-4.0
-2.3923923923923924,-4.0
-2.3723723723723724,-4.0
-2.3523523523523524,-4.0
-2.3323323323323324,-4.0
-2.3123123123123124,-4.0
-2.2922922922922924,-4.0
-2.2722722722722724,-4.0
-2.2522522522522523,-4.0
-2.2322322322322323,-4.0
-2.2122122122122123,-4.0
-2.1921921921921923,-4.0
-2.1721721721721723,-4.0
-2.1521521521521523,-4.0
-2.1321321321321323,-4.0
-2.1121121121121122,-4.0
-2.0920920920920922,-4.0
-2.0720720720720722,-4.0
-2.052052052052052,-4.0
-2.032032032032032,-4.0
-2.012012012012012,-4.0
-1.9919919919919913,-0.0
-1.9719719719719713,-0.0
-1.9519519519519513,-0.0
-1.9319319319319312,-0.0
-1.9119119119119112,-0.0
-1.8918918918918912,-0.0
-1.8718718718718712,-0.0
-1.8518518518518512,-0.0
-1.8318318318318312,-0.0
-1.8118118118118112,-0.0
-1.7917917917917912,-0.0
-1.7717717717717711,-0.0
-1.7517517517517511,-0.0
-1.7317317317317311,-0.0
-1.711711711711711,-0.0
-1.691691691691691,-0.0
-1.671671671671671,-0.0
-1.651651651651651,-0.0
-1.631631631631631,-0.0
-1.611611611611611,-0.0
-1.591591591591591,-0.0
-1.571571571571571,-0.0
-1.551551551551551,-0.0
-1.531531531531531,-0.0
-1.511511511511511,-0.0
-1.491491491491491,-0.0
-1.471471471471471,-0.0
-1.451451451451451,-0.0
-1.431431431431431,-0.0
-1.411411411411411,-0.0
-1.391391391391391,-0.0
-1.3713713713713709,-0.0
-1.3513513513513509,-0.0
-1.3313313313313309,-0.0
-1.3113113113113108,-0.0
-1.2912912912912908,-0.0
-1.2712712712712708,-0.0
-1.2512512512512508,-0.0
-1.2312312312312308,-0.0
-1.2112112112112108,-0.0
-1.1911911911911908,-0.0
-1.1711711711711708,-0.0
-1.1511511511511507,-0.0
-1.1311311311311307,-0.0
-1.1111111111111107,-0.0
-1.0910910910910907,-0.0
-1.0710710710710707,-0.0
-1.0510510510510507,-0.0
-1.0310310310310307,-0.0
-1.0110110110110107,-0.0
-0.9909909909909906,-0.0
-0.9709709709709706,-0.0
-0.9509509509509506,-0.0
-0.9309309309309306,-0.0
-0.9109109109109106,-0.0
-0.8908908908908906,-0.0
-0.8708708708708706,-0.0
-0.8508508508508505,-0.0
-0.8308308308308305,-0.0
-0.8108108108108105,-0.0
-0.7907907907907905,-0.0
-0.7707707707707705,-0.0
-0.7507507507507505,-0.0
-0.7307307307307305,-0.0
-0.7107107107107105,-0.0
-0.6906906906906904,-0.0
-0.6706706706706704,-0.0
-0.6506506506506504,-0.0
-0.6306306306306304,-0.0
-0.6106106106106104,-0.0
-0.5905905905905904,-0.0
-0.5705705705705704,-0.0
-0.5505505505505504,-0.0
-0.5305305305305303,-0.0
-0.5105105105105103,-0.0
-0.4904904904904903,-0.0
-0.4704704704704703,-0.0
-0.4504504504504503,-0.0
-0.4304304304304303,-0.0
-0.41041041041041026,-0.0
-0.39039039039039025,-0.0
-0.37037037037037024,-0.0
-0.3503503503503502,-0.0
-0.3303303303303302,-0.0
-0.3103103103103102,-0.0
-0.2902902902902902,-0.0
-0.2702702702702702,-0.0
-0.25025025025025016,-0.0
-0.23023023023023015,-0.0
-0.21021021021021014,-0.0
-0.19019019019019012,-0.0
-0.1701701701701701,-0.0
-0.1501501501501501,-0.0
-0.13013013013013008,-0.0
-0.11011011011011007,-0.0
-0.09009009009009006,-0.0
-0.07007007007007005,-0.0
-0.05005005005005003,-0.0
-0.03003003003003002,-0.0
-0.010010010010010006,-0.0
0.010010010010010006,0.0
0.03003003003003002,0.0
0.05005005005005003,0.0
0.07007007007007005,0.0
0.09009009009009006,0.0
0.11011011011011007,0.0
0.13013013013013008,0.0
0.1501501501501501,0.0
0.1701701701701701,0.0
0.19019019019019012,0.0
0.21021021021021014,0.0
0.23023023023023015,0.0
0.25025025025025016,0.0
0.2702702702702702,0.0
0.2902902902902902,0.0
0.3103103103103102,0.0
0.3303303303303302,0.0
0.3503503503503502,0.0
0.37037037037037024,0.0
0.39039039039039025,0.0
0.41041041041041026,0.0
0.4304304304304303,0.0
0.4504504504504503,0.0
0.4704704704704703,0.0
0.4904904904904903,0.0
0.5105105105105103,0.0
0.5305305305305303,0.0
0.5505505505505504,0.0
0.5705705705705704,0.0
0.5905905905905904,0.0
0.6106106106106104,0.0
0.6306306306306304,0.0
0.6506506506506504,0.0
0.6706706706706704,0.0
0.6906906906906904,0.0
0.7107107107107105,0.0
0.7307307307307305,0.0
0.7507507507507505,0.0
0.7707707707707705,0.0
0.7907907907907905,0.0
0.8108108108108105,0.0
0.8308308308308305,0.0
0.8508508508508505,0.0
0.8708708708708706,0.0
0.8908908908908906,0.0
0.9109109109109106,0.0
0.9309309309309306,0.0
0.9509509509509506,0.0
0.9709709709709706,0.0
0.9909909909909906,0.0
1.0110110110110107,0.0
1.0310310310310307,0.0
1.0510510510510507,0.0
1.0710710710710707,0.0
1.0910910910910907,0.0
1.1111111111111107,0.0
1.1311311311311307,0.0
1.1511511511511507,0.0
1.1711711711711708,0.0
1.1911911911911908,0.0
1.2112112112112108,0.0
1.2312312312312308,0.0
1.2512512512512508,0.0
1.2712712712712708,0.0
1.2912912912912908,0.0
1.3113113113113108,0.0
1.3313313313313309,0.0
1.3513513513513509,0.0
1.3713713713713709,0.0
1.391391391391391,0.0
1.411411411411411,0.0
1.431431431431431,0.0
1.451451451451451,0.0
1.471471471471471,0.0
1.491491491491491,0.0
1.511511511511511,0.0
1.531531531531531,0.0
1.551551551551551,0.0
1.571571571571571,0.0
1.591591591591591,0.0
1.611611611611611,0.0
1.631631631631631,0.0
1.651651651651651,0.0
1.671671671671671,0.0
1.691691691691691,0.0
1.711711711711711,0.0
1.7317317317317311,0.0
1.7517517517517511,0.0
1.7717717717717711,0.0
1.7917917917917912,0.0
1.8118118118118112,0.0
1.8318318318318312,0.0
1.8518518518518512,0.0
1.8718718718718712,0.0
1.8918918918918912,0.0
1.9119119119119112,0.0
1.9319319319319312,0.0
1.9519519519519513,0.0
1.9719719719719713,0.0
1.9919919919919913,0.0
2.0120120120120113,4.0
2.0320320320320313,4.0
2.0520520520520513,4.0
2.0720720720720713,4.0
2.0920920920920913,4.0
2.1121121121121114,4.0
2.1321321321321314,4.0
2.1521521521521514,4.0
2.1721721721721714,4.0
2.1921921921921914,4.0
2.2122122122122114,4.0
2.2322322322322314,4.0
2.2522522522522515,4.0
2.2722722722722715,4.0
2.2922922922922915,4.0
2.3123123123123115,4.0
2.3323323323323315,4.0
2.3523523523523515,4.0
2.3723723723723715,4.0
2.3923923923923915,4.0
2.4124124124124116,4.0
2.4324324324324316,4.0
2.4524524524524516,4.0
2.4724724724724716,4.0
2.4924924924924916,4.0
2.5125125125125116,4.0
2.5325325325325316,4.0
2.5525525525525516,4.0
2.5725725725725717,4.0
2.5925925925925917,4.0
2.6126126126126117,4.0
2.6326326326326317,4.0
2.6526526526526517,4.0
2.6726726726726717,4.0
2.6926926926926917,4.0
2.7127127127127117,4.0
2.7327327327327318,4.0
2.7527527527527518,4.0
2.772772772772772,4.0
2.792792792792792,4.0
2.812812812812812,4.0
2.8328328328328336,4.0
2.8528528528528536,4.0
2.8728728728728736,4.0
2.8928928928928936,4.0
2.9129129129129137,4.0
2.9329329329329337,4.0
2.9529529529529537,4.0
2.9729729729729737,4.0
2.9929929929929937,4.0
3.0130130130130137,4.0
3.0330330330330337,4.0
3.0530530530530537,4.0
3.0730730730730738,4.0
3.0930930930930938,4.0
3.113113113113114,4.0
3.133133133133134,4.0
3.153153153153154,4.0
3.173173173173174,4.0
3.193193193193194,4.0
3.213213213213214,4.0
3.233233233233234,4.0
3.253253253253254,4.0
3.273273273273274,4.0
3.293293293293294,4.0
3.313313313313314,4.0
3.333333333333334,4.0
3.353353353353354,4.0
3.373373373373374,4.0
3.393393393393394,4.0
3.413413413413414,4.0
3.433433433433434,4.0
3.453453453453454,4.0
3.473473473473474,4.0
3.493493493493494,4.0
3.513513513513514,4.0
3.533533533533534,4.0
3.553553553553554,4.0
3.573573573573574,4.0
3.593593593593594,4.0
3.613613613613614,4.0
3.633633633633634,4.0
3.653653653653654,4.0
3.673673673673674,4.0
3.693693693693694,4.0
3.713713713713714,4.0
3.733733733733734,4.0
3.753753753753754,4.0
3.773773773773774,4.0
3.7937937937937942,4.0
3.8138138138138142,4.0
3.8338338338338342,4.0
3.8538538538538543,4.0
3.8738738738738743,4.0
3.8938938938938943,4.0
3.9139139139139143,4.0
3.9339339339339343,4.0
3.9539539539539543,4.0
3.9739739739739743,4.0
3.9939939939939944,4.0
4.014014014014014,4.0
4.034034034034034,4.0
4.054054054054054,4.0
4.074074074074074,4.0
4.094094094094094,4.0
4.114114114114114,4.0
4.134134134134134,4.0
4.1541541541541545,4.0
4.1741741741741745,4.0
4.1941941941941945,4.0
4.2142142142142145,4.0
4.2342342342342345,4.0
4.2542542542542545,4.0
4.2742742742742745,4.0
4.2942942942942945,4.0
4.314314314314315,4.0
4.334334334334335,4.0
4.354354354354355,4.0
4.374374374374375,4.0
4.394394394394395,4.0
4.414414414414415,4.0
4.434434434434435,4.0
4.454454454454455,4.0
4.474474474474475,4.0
4.494494494494495,4.0
4.514514514514515,4.0
4.534534534534535,4.0
4.554554554554555,4.0
4.574574574574575,4.0
4.594594594594595,4.0
4.614614614614615,4.0
4.634634634634635,4.0
4.654654654654655,4.0
4.674674674674675,4.0
4.694694694694695,4.0
4.714714714714715,4.0
4.734734734734735,4.0
4.754754754754755,4.0
4.774774774774775,4.0
4.794794794794795,4.0
4.814814814814815,4.0
4.834834834834835,4.0
4.854854854854855,4.0
4.874874874874875,4.0
4.894894894894895,4.0
4.914914914914915,4.0
4.934934934934935,4.0
4.954954954954955,4.0
4.974974974974975,4.0
4.994994994994995,4.0
5.015015015015015,4.0
5.035035035035035,4.0
5.055055055055055,4.0
5.075075075075075,4.0
5.095095095095095,4.0
5.115115115115115,4.0
5.135135135135135,4.0
5.155155155155155,4.0
5.175175175175175,4.0
5.195195195195195,4.0
5.215215215215215,4.0
5.235235235235235,4.0
5.255255255255255,4.0
5.275275275275275,4.0
5.295295295295295,4.0
5.315315315315315,4.0
5.335335335335335,4.0
5.355355355355355,4.0
5.375375375375375,4.0
5.395395395395395,4.0
5.415415415415415,4.0
5.435435435435435,4.0
5.455455455455455,4.0
5.475475475475475,4.0
5.495495495495495,4.0
5.515515515515515,4.0
5.535535535535535,4.0
5.555555555555555,4.0
5.575575575575575,4.0
5.595595595595595,4.0
5.615615615615615,4.0
5.635635635635635,4.0
5.655655655655655,4.0
5.675675675675675,4.0
5.6956956956956954,4.0
5.7157157157157155,4.0
5.7357357357357355,4.0
5.7557557557557555,4.0
5.7757757757757755,4.0
5.7957957957957955,4.0
5.8158158158158155,4.0
5.8358358358358355,4.0
5.8558558558558556,4.0
5.875875875875876,4.0
5.895895895895896,4.0
5.915915915915916,4.0
5.935935935935936,4.0
5.955955955955956,4.0
5.975975975975976,4.0
5.995995995995996,4.0
6.016016016016017,4.0
6.0360360360360374,4.0
6.0560560560560575,4.0
6.0760760760760775,4.0
6.0960960960960975,4.0
6.1161161161161175,4.0
6.1361361361361375,4.0
6.1561561561561575,4.0
6.1761761761761775,4.0
6.1961961961961975,4.0
6.216216216216218,4.0
6.236236236236238,4.0
6.256256256256258,4.0
6.276276276276278,4.0
6.296296296296298,4.0
6.316316316316318,4.0
6.336336336336338,4.0
6.356356356356358,4.0
6.376376376376378,4.0
6.396396396396398,4.0
6.416416416416418,4.0
6.436436436436438,4.0
6.456456456456458,4.0
6.476476476476478,4.0
6.496496496496498,4.0
6.516516516516518,4.0
6.536536536536538,4.0
6.556556556556558,4.0
6.576576576576578,4.0
6.596596596596598,4.0
6.616616616616618,4.0
6.636636636636638,4.0
6.656656656656658,4.0
6.676676676676678,4.0
6.696696696696698,4.0
6.716716716716718,4.0
6.736736736736738,4.0
6.756756756756758,4.0
6.776776776776778,4.0
6.796796796796798,4.0
6.816816816816818,4.0
6.836836836836838,4.0
6.856856856856858,4.0
6.876876876876878,4.0
6.896896896896898,4.0
6.916916916916918,4.0
6.936936936936938,4.0
6.956956956956958,4.0
6.976976976976978,4.0
6.996996996996998,4.0
7.017017017017018,4.0
7.037037037037038,4.0
7.057057057057058,4.0
7.077077077077078,4.0
7.097097097097098,4.0
7.117117117117118,4.0
7.137137137137138,4.0
7.157157157157158,4.0
7.177177177177178,4.0
7.197197197197198,4.0
7.217217217217218,4.0
7.237237237237238,4.0
7.257257257257258,4.0
7.277277277277278,4.0
7.297297297297298,4.0
7.317317317317318,4.0
7.337337337337338,4.0
7.357357357357358,4.0
7.377377377377378,4.0
7.397397397397398,4.0
7.417417417417418,4.0
7.437437437437438,4.0
7.457457457457458,4.0
7.477477477477478,4.0
7.497497497497498,4.0
7.517517517517518,4.0
7.537537537537538,4.0
7.557557557557558,4.0
7.577577577577578,4.0
7.5975975975975985,4.0
7.6176176176176185,4.0
7.6376376376376385,4.0
7.6576576576576585,4.0
7.6776776776776785,4.0
7.6976976976976985,4.0
7.7177177177177185,4.0
7.7377377377377385,4.0
7.7577577577577586,4.0
7.777777777777779,4.0
7.797797797797799,4.0
7.817817817817819,4.0
7.837837837837839,4.0
7.857857857857859,4.0
7.877877877877879,4.0
7.897897897897899,4.0
7.917917917917919,4.0
7.937937937937939,4.0
7.957957957957959,4.0
7.977977977977979,4.0
7.997997997997999,4.0
8.018018018018019,4.0
8.038038038038039,4.0
8.058058058058059,4.0
8.078078078078079,4.0
8.098098098098099,4.0
8.118118118118119,4.0
8.138138138138139,4.0
8.158158158158159,4.0
8.178178178178179,4.0
8.198198198198199,4.0
8.218218218218219,4.0
8.238238238238239,4.0
8.258258258258259,4.0
8.278278278278279,4.0
8.298298298298299,4.0
8.318318318318319,4.0
8.338338338338339,4.0
8.358358358358359,4.0
8.378378378378379,4.0
8.398398398398399,4.0
8.418418418418419,4.0
8.438438438438439,4.0
8.458458458458459,4.0
8.478478478478479,4.0
8.498498498498499,4.0
8.518518518518519,4.0
8.538538538538539,4.0
8.558558558558559,4.0
8.578578578578579,4.0
8.598598598598599,4.0
8.618618618618619,4.0
8.63863863863864,4.0
8.65865865865866,4.0
8.67867867867868,4.0
8.6986986986987,4.0
8.71871871871872,4.0
8.73873873873874,4.0
8.75875875875876,4.0
8.77877877877878,4.0
8.7987987987988,4.0
8.81881881881882,4.0
8.83883883883884,4.0
8.85885885885886,4.0
8.87887887887888,4.0
8.8988988988989,4.0
8.91891891891892,4.0
8.93893893893894,4.0
8.95895895895896,4.0
8.97897897897898,4.0
8.998998998999,4.0
9.01901901901902,4.0
9.03903903903904,4.0
9.05905905905906,4.0
9.07907907907908,4.0
9.0990990990991,4.0
9.11911911911912,4.0
9.13913913913914,4.0
9.15915915915916,4.0
9.17917917917918,4.0
9.1991991991992,4.0
9.21921921921922,4.0
9.23923923923924,4.0
9.25925925925926,4.0
9.27927927927928,4.0
9.2992992992993,4.0
9.31931931931932,4.0
9.33933933933934,4.0
9.35935935935936,4.0
9.37937937937938,4.0
9.3993993993994,4.0
9.41941941941942,4.0
9.43943943943944,4.0
9.45945945945946,4.0
9.47947947947948,4.0
9.4994994994995,4.0
9.51951951951952,4.0
9.53953953953954,4.0
9.55955955955956,4.0
9.57957957957958,4.0
9.5995995995996,4.0
9.61961961961962,4.0
9.63963963963964,4.0
9.65965965965966,4.0
9.67967967967968,4.0
9.6996996996997,4.0
9.71971971971972,4.0
9.73973973973974,4.0
9.75975975975976,4.0
9.77977977977978,4.0
9.7997997997998,4.0
9.81981981981982,4.0
9.83983983983984,4.0
9.85985985985986,4.0
9.87987987987988,4.0
9.8998998998999,4.0
9.91991991991992,4.0
9.93993993993994,4.0
9.95995995995996,4.0
9.97997997997998,4.0
10.0,4.0


==> tikz/quantizer/quantizer_with_bitwidth_3.txt <==
x,y
-10.0,-6.0
-9.97997997997998,-6.0
-9.95995995995996,-6.0
-9.93993993993994,-6.0
-9.91991991991992,-6.0
-9.8998998998999,-6.0
-9.87987987987988,-6.0
-9.85985985985986,-6.0
-9.83983983983984,-6.0
-9.81981981981982,-6.0
-9.7997997997998,-6.0
-9.77977977977978,-6.0
-9.75975975975976,-6.0
-9.73973973973974,-6.0
-9.71971971971972,-6.0
-9.6996996996997,-6.0
-9.67967967967968,-6.0
-9.65965965965966,-6.0
-9.63963963963964,-6.0
-9.61961961961962,-6.0
-9.5995995995996,-6.0
-9.57957957957958,-6.0
-9.55955955955956,-6.0
-9.53953953953954,-6.0
-9.51951951951952,-6.0
-9.4994994994995,-6.0
-9.47947947947948,-6.0
-9.45945945945946,-6.0
-9.43943943943944,-6.0
-9.41941941941942,-6.0
-9.3993993993994,-6.0
-9.37937937937938,-6.0
-9.35935935935936,-6.0
-9.33933933933934,-6.0
-9.31931931931932,-6.0
-9.2992992992993,-6.0
-9.27927927927928,-6.0
-9.25925925925926,-6.0
-9.23923923923924,-6.0
-9.21921921921922,-6.0
-9.1991991991992,-6.0
-9.17917917917918,-6.0
-9.15915915915916,-6.0
-9.13913913913914,-6.0
-9.11911911911912,-6.0
-9.0990990990991,-6.0
-9.07907907907908,-6.0
-9.05905905905906,-6.0
-9.03903903903904,-6.0
-9.01901901901902,-6.0
-8.998998998999,-6.0
-8.97897897897898,-6.0
-8.95895895895896,-6.0
-8.93893893893894,-6.0
-8.91891891891892,-6.0
-8.8988988988989,-6.0
-8.87887887887888,-6.0
-8.85885885885886,-6.0
-8.83883883883884,-6.0
-8.81881881881882,-6.0
-8.7987987987988,-6.0
-8.77877877877878,-6.0
-8.75875875875876,-6.0
-8.73873873873874,-6.0
-8.71871871871872,-6.0
-8.6986986986987,-6.0
-8.67867867867868,-6.0
-8.65865865865866,-6.0
-8.63863863863864,-6.0
-8.618618618618619,-6.0
-8.598598598598599,-6.0
-8.578578578578579,-6.0
-8.558558558558559,-6.0
-8.538538538538539,-6.0
-8.518518518518519,-6.0
-8.498498498498499,-6.0
-8.478478478478479,-6.0
-8.458458458458459,-6.0
-8.438438438438439,-6.0
-8.418418418418419,-6.0
-8.398398398398399,-6.0
-8.378378378378379,-6.0
-8.358358358358359,-6.0
-8.338338338338339,-6.0
-8.318318318318319,-6.0
-8.298298298298299,-6.0
-8.278278278278279,-6.0
-8.258258258258259,-6.0
-8.238238238238239,-6.0
-8.218218218218219,-6.0
-8.198198198198199,-6.0
-8.178178178178179,-6.0
-8.158158158158159,-6.0
-8.138138138138139,-6.0
-8.118118118118119,-6.0
-8.098098098098099,-6.0
-8.078078078078079,-6.0
-8.058058058058059,-6.0
-8.038038038038039,-6.0
-8.018018018018019,-6.0
-7.997997997997998,-6.0
-7.977977977977978,-6.0
-7.957957957957958,-6.0
-7.937937937937938,-6.0
-7.917917917917918,-6.0
-7.897897897897898,-6.0
-7.877877877877878,-6.0
-7.857857857857858,-6.0
-7.837837837837838,-6.0
-7.817817817817818,-6.0
-7.797797797797798,-6.0
-7.777777777777778,-6.0
-7.757757757757758,-6.0
-7.737737737737738,-6.0
-7.717717717717718,-6.0
-7.697697697697698,-6.0
-7.677677677677678,-6.0
-7.657657657657658,-6.0
-7.637637637637638,-6.0
-7.617617617617618,-6.0
-7.597597597597598,-6.0
-7.5775775775775776,-6.0
-7.5575575575575575,-6.0
-7.5375375375375375,-6.0
-7.5175175175175175,-6.0
-7.4974974974974975,-6.0
-7.4774774774774775,-6.0
-7.4574574574574575,-6.0
-7.4374374374374375,-6.0
-7.4174174174174174,-6.0
-7.397397397397397,-6.0
-7.377377377377377,-6.0
-7.357357357357357,-6.0
-7.337337337337337,-6.0
-7.317317317317317,-6.0
-7.297297297297297,-6.0
-7.277277277277277,-6.0
-7.257257257257257,-6.0
-7.237237237237237,-6.0
-7.217217217217217,-6.0
-7.197197197197197,-6.0
-7.177177177177177,-6.0
-7.157157157157157,-6.0
-7.137137137137137,-6.0
-7.117117117117117,-6.0
-7.097097097097097,-6.0
-7.077077077077077,-6.0
-7.057057057057057,-6.0
-7.037037037037037,-6.0
-7.017017017017017,-6.0
-6.996996996996997,-6.0
-6.976976976976977,-6.0
-6.956956956956957,-6.0
-6.936936936936937,-6.0
-6.916916916916917,-6.0
-6.896896896896897,-6.0
-6.876876876876877,-6.0
-6.856856856856857,-6.0
-6.836836836836837,-6.0
-6.816816816816817,-6.0
-6.796796796796797,-6.0
-6.776776776776776,-6.0
-6.756756756756756,-6.0
-6.736736736736736,-6.0
-6.716716716716716,-6.0
-6.696696696696696,-6.0
-6.676676676676676,-6.0
-6.656656656656656,-6.0
-6.636636636636636,-6.0
-6.616616616616616,-6.0
-6.596596596596596,-6.0
-6.576576576576576,-6.0
-6.556556556556556,-6.0
-6.536536536536536,-6.0
-6.516516516516516,-6.0
-6.496496496496496,-6.0
-6.476476476476476,-6.0
-6.456456456456456,-6.0
-6.436436436436436,-6.0
-6.416416416416416,-6.0
-6.396396396396396,-6.0
-6.376376376376376,-6.0
-6.356356356356356,-6.0
-6.336336336336336,-6.0
-6.316316316316316,-6.0
-6.296296296296296,-6.0
-6.276276276276276,-6.0
-6.256256256256256,-6.0
-6.236236236236236,-6.0
-6.216216216216216,-6.0
-6.196196196196196,-6.0
-6.176176176176176,-6.0
-6.156156156156156,-6.0
-6.136136136136136,-6.0
-6.116116116116116,-6.0
-6.096096096096096,-6.0
-6.076076076076076,-6.0
-6.056056056056056,-6.0
-6.036036036036036,-6.0
-6.016016016016016,-6.0
-5.995995995995996,-6.0
-5.975975975975976,-6.0
-5.955955955955956,-6.0
-5.935935935935936,-6.0
-5.915915915915916,-6.0
-5.895895895895896,-6.0
-5.875875875875876,-6.0
-5.8558558558558556,-6.0
-5.8358358358358355,-6.0
-5.8158158158158155,-6.0
-5.7957957957957955,-6.0
-5.7757757757757755,-6.0
-5.7557557557557555,-6.0
-5.7357357357357355,-6.0
-5.7157157157157155,-6.0
-5.6956956956956954,-6.0
-5.675675675675675,-6.0
-5.655655655655655,-6.0
-5.635635635635635,-6.0
-5.615615615615615,-6.0
-5.595595595595595,-6.0
-5.575575575575575,-6.0
-5.555555555555555,-6.0
-5.535535535535535,-6.0
-5.515515515515515,-6.0
-5.495495495495495,-6.0
-5.475475475475475,-6.0
-5.455455455455455,-6.0
-5.435435435435435,-6.0
-5.415415415415415,-6.0
-5.395395395395395,-6.0
-5.375375375375375,-6.0
-5.355355355355355,-6.0
-5.335335335335335,-6.0
-5.315315315315315,-6.0
-5.295295295295295,-6.0
-5.275275275275275,-6.0
-5.255255255255255,-6.0
-5.235235235235235,-6.0
-5.215215215215215,-6.0
-5.195195195195195,-6.0
-5.175175175175175,-6.0
-5.155155155155155,-6.0
-5.135135135135135,-6.0
-5.115115115115115,-6.0
-5.095095095095095,-6.0
-5.075075075075075,-6.0
-5.055055055055055,-6.0
-5.035035035035035,-6.0
-5.015015015015015,-6.0
-4.994994994994995,-4.0
-4.974974974974975,-4.0
-4.954954954954955,-4.0
-4.934934934934935,-4.0
-4.914914914914915,-4.0
-4.894894894894895,-4.0
-4.874874874874875,-4.0
-4.854854854854855,-4.0
-4.834834834834835,-4.0
-4.814814814814815,-4.0
-4.794794794794795,-4.0
-4.774774774774775,-4.0
-4.754754754754755,-4.0
-4.734734734734735,-4.0
-4.714714714714715,-4.0
-4.694694694694695,-4.0
-4.674674674674675,-4.0
-4.654654654654655,-4.0
-4.634634634634635,-4.0
-4.614614614614615,-4.0
-4.594594594594595,-4.0
-4.574574574574575,-4.0
-4.554554554554555,-4.0
-4.534534534534535,-4.0
-4.514514514514515,-4.0
-4.494494494494495,-4.0
-4.474474474474475,-4.0
-4.454454454454455,-4.0
-4.434434434434435,-4.0
-4.414414414414415,-4.0
-4.394394394394395,-4.0
-4.374374374374375,-4.0
-4.354354354354355,-4.0
-4.334334334334335,-4.0
-4.314314314314315,-4.0
-4.2942942942942945,-4.0
-4.2742742742742745,-4.0
-4.2542542542542545,-4.0
-4.2342342342342345,-4.0
-4.2142142142142145,-4.0
-4.1941941941941945,-4.0
-4.1741741741741745,-4.0
-4.1541541541541545,-4.0
-4.134134134134134,-4.0
-4.114114114114114,-4.0
-4.094094094094094,-4.0
-4.074074074074074,-4.0
-4.054054054054054,-4.0
-4.034034034034034,-4.0
-4.014014014014014,-4.0
-3.9939939939939944,-4.0
-3.9739739739739743,-4.0
-3.9539539539539543,-4.0
-3.9339339339339343,-4.0
-3.9139139139139143,-4.0
-3.8938938938938943,-4.0
-3.8738738738738743,-4.0
-3.8538538538538543,-4.0
-3.8338338338338342,-4.0
-3.8138138138138142,-4.0
-3.7937937937937942,-4.0
-3.773773773773774,-4.0
-3.753753753753754,-4.0
-3.733733733733734,-4.0
-3.713713713713714,-4.0
-3.693693693693694,-4.0
-3.673673673673674,-4.0
-3.653653653653654,-4.0
-3.633633633633634,-4.0
-3.613613613613614,-4.0
-3.593593593593594,-4.0
-3.573573573573573,-4.0
-3.553553553553553,-4.0
-3.533533533533533,-4.0
-3.513513513513513,-4.0
-3.493493493493493,-4.0
-3.473473473473473,-4.0
-3.453453453453453,-4.0
-3.433433433433433,-4.0
-3.413413413413413,-4.0
-3.393393393393393,-4.0
-3.373373373373373,-4.0
-3.353353353353353,-4.0
-3.333333333333333,-4.0
-3.313313313313313,-4.0
-3.293293293293293,-4.0
-3.273273273273273,-4.0
-3.253253253253253,-4.0
-3.233233233233233,-4.0
-3.213213213213213,-4.0
-3.193193193193193,-4.0
-3.173173173173173,-4.0
-3.153153153153153,-4.0
-3.133133133133133,-4.0
-3.113113113113113,-4.0
-3.093093093093093,-4.0
-3.073073073073073,-4.0
-3.053053053053053,-4.0
-3.033033033033033,-4.0
-3.013013013013013,-4.0
-2.992992992992993,-2.0
-2.972972972972973,-2.0
-2.952952952952953,-2.0
-2.932932932932933,-2.0
-2.9129129129129128,-2.0
-2.8928928928928928,-2.0
-2.8728728728728727,-2.0
-2.8528528528528527,-2.0
-2.8328328328328327,-2.0
-2.8128128128128127,-2.0
-2.7927927927927927,-2.0
-2.7727727727727727,-2.0
-2.7527527527527527,-2.0
-2.7327327327327327,-2.0
-2.7127127127127126,-2.0
-2.6926926926926926,-2.0
-2.6726726726726726,-2.0
-2.6526526526526526,-2.0
-2.6326326326326326,-2.0
-2.6126126126126126,-2.0
-2.5925925925925926,-2.0
-2.5725725725725725,-2.0
-2.5525525525525525,-2.0
-2.5325325325325325,-2.0
-2.5125125125125125,-2.0
-2.4924924924924925,-2.0
-2.4724724724724725,-2.0
-2.4524524524524525,-2.0
-2.4324324324324325,-2.0
-2.4124124124124124,-2.0
-2.3923923923923924,-2.0
-2.3723723723723724,-2.0
-2.3523523523523524,-2.0
-2.3323323323323324,-2.0
-2.3123123123123124,-2.0
-2.2922922922922924,-2.0
-2.2722722722722724,-2.0
-2.2522522522522523,-2.0
-2.2322322322322323,-2.0
-2.2122122122122123,-2.0
-2.1921921921921923,-2.0
-2.1721721721721723,-2.0
-2.1521521521521523,-2.0
-2.1321321321321323,-2.0
-2.1121121121121122,-2.0
-2.0920920920920922,-2.0
-2.0720720720720722,-2.0
-2.052052052052052,-2.0
-2.032032032032032,-2.0
-2.012012012012012,-2.0
-1.9919919919919913,-2.0
-1.9719719719719713,-2.0
-1.9519519519519513,-2.0
-1.9319319319319312,-2.0
-1.9119119119119112,-2.0
-1.8918918918918912,-2.0
-1.8718718718718712,-2.0
-1.8518518518518512,-2.0
-1.8318318318318312,-2.0
-1.8118118118118112,-2.0
-1.7917917917917912,-2.0
-1.7717717717717711,-2.0
-1.7517517517517511,-2.0
-1.7317317317317311,-2.0
-1.711711711711711,-2.0
-1.691691691691691,-2.0
-1.671671671671671,-2.0
-1.651651651651651,-2.0
-1.631631631631631,-2.0
-1.611611611611611,-2.0
-1.591591591591591,-2.0
-1.571571571571571,-2.0
-1.551551551551551,-2.0
-1.531531531531531,-2.0
-1.511511511511511,-2.0
-1.491491491491491,-2.0
-1.471471471471471,-2.0
-1.451451451451451,-2.0
-1.431431431431431,-2.0
-1.411411411411411,-2.0
-1.391391391391391,-2.0
-1.3713713713713709,-2.0
-1.3513513513513509,-2.0
-1.3313313313313309,-2.0
-1.3113113113113108,-2.0
-1.2912912912912908,-2.0
-1.2712712712712708,-2.0
-1.2512512512512508,-2.0
-1.2312312312312308,-2.0
-1.2112112112112108,-2.0
-1.1911911911911908,-2.0
-1.1711711711711708,-2.0
-1.1511511511511507,-2.0
-1.1311311311311307,-2.0
-1.1111111111111107,-2.0
-1.0910910910910907,-2.0
-1.0710710710710707,-2.0
-1.0510510510510507,-2.0
-1.0310310310310307,-2.0
-1.0110110110110107,-2.0
-0.9909909909909906,-0.0
-0.9709709709709706,-0.0
-0.9509509509509506,-0.0
-0.9309309309309306,-0.0
-0.9109109109109106,-0.0
-0.8908908908908906,-0.0
-0.8708708708708706,-0.0
-0.8508508508508505,-0.0
-0.8308308308308305,-0.0
-0.8108108108108105,-0.0
-0.7907907907907905,-0.0
-0.7707707707707705,-0.0
-0.7507507507507505,-0.0
-0.7307307307307305,-0.0
-0.7107107107107105,-0.0
-0.6906906906906904,-0.0
-0.6706706706706704,-0.0
-0.6506506506506504,-0.0
-0.6306306306306304,-0.0
-0.6106106106106104,-0.0
-0.5905905905905904,-0.0
-0.5705705705705704,-0.0
-0.5505505505505504,-0.0
-0.5305305305305303,-0.0
-0.5105105105105103,-0.0
-0.4904904904904903,-0.0
-0.4704704704704703,-0.0
-0.4504504504504503,-0.0
-0.4304304304304303,-0.0
-0.41041041041041026,-0.0
-0.39039039039039025,-0.0
-0.37037037037037024,-0.0
-0.3503503503503502,-0.0
-0.3303303303303302,-0.0
-0.3103103103103102,-0.0
-0.2902902902902902,-0.0
-0.2702702702702702,-0.0
-0.25025025025025016,-0.0
-0.23023023023023015,-0.0
-0.21021021021021014,-0.0
-0.19019019019019012,-0.0
-0.1701701701701701,-0.0
-0.1501501501501501,-0.0
-0.13013013013013008,-0.0
-0.11011011011011007,-0.0
-0.09009009009009006,-0.0
-0.07007007007007005,-0.0
-0.05005005005005003,-0.0
-0.03003003003003002,-0.0
-0.010010010010010006,-0.0
0.010010010010010006,0.0
0.03003003003003002,0.0
0.05005005005005003,0.0
0.07007007007007005,0.0
0.09009009009009006,0.0
0.11011011011011007,0.0
0.13013013013013008,0.0
0.1501501501501501,0.0
0.1701701701701701,0.0
0.19019019019019012,0.0
0.21021021021021014,0.0
0.23023023023023015,0.0
0.25025025025025016,0.0
0.2702702702702702,0.0
0.2902902902902902,0.0
0.3103103103103102,0.0
0.3303303303303302,0.0
0.3503503503503502,0.0
0.37037037037037024,0.0
0.39039039039039025,0.0
0.41041041041041026,0.0
0.4304304304304303,0.0
0.4504504504504503,0.0
0.4704704704704703,0.0
0.4904904904904903,0.0
0.5105105105105103,0.0
0.5305305305305303,0.0
0.5505505505505504,0.0
0.5705705705705704,0.0
0.5905905905905904,0.0
0.6106106106106104,0.0
0.6306306306306304,0.0
0.6506506506506504,0.0
0.6706706706706704,0.0
0.6906906906906904,0.0
0.7107107107107105,0.0
0.7307307307307305,0.0
0.7507507507507505,0.0
0.7707707707707705,0.0
0.7907907907907905,0.0
0.8108108108108105,0.0
0.8308308308308305,0.0
0.8508508508508505,0.0
0.8708708708708706,0.0
0.8908908908908906,0.0
0.9109109109109106,0.0
0.9309309309309306,0.0
0.9509509509509506,0.0
0.9709709709709706,0.0
0.9909909909909906,0.0
1.0110110110110107,2.0
1.0310310310310307,2.0
1.0510510510510507,2.0
1.0710710710710707,2.0
1.0910910910910907,2.0
1.1111111111111107,2.0
1.1311311311311307,2.0
1.1511511511511507,2.0
1.1711711711711708,2.0
1.1911911911911908,2.0
1.2112112112112108,2.0
1.2312312312312308,2.0
1.2512512512512508,2.0
1.2712712712712708,2.0
1.2912912912912908,2.0
1.3113113113113108,2.0
1.3313313313313309,2.0
1.3513513513513509,2.0
1.3713713713713709,2.0
1.391391391391391,2.0
1.411411411411411,2.0
1.431431431431431,2.0
1.451451451451451,2.0
1.471471471471471,2.0
1.491491491491491,2.0
1.511511511511511,2.0
1.531531531531531,2.0
1.551551551551551,2.0
1.571571571571571,2.0
1.591591591591591,2.0
1.611611611611611,2.0
1.631631631631631,2.0
1.651651651651651,2.0
1.671671671671671,2.0
1.691691691691691,2.0
1.711711711711711,2.0
1.7317317317317311,2.0
1.7517517517517511,2.0
1.7717717717717711,2.0
1.7917917917917912,2.0
1.8118118118118112,2.0
1.8318318318318312,2.0
1.8518518518518512,2.0
1.8718718718718712,2.0
1.8918918918918912,2.0
1.9119119119119112,2.0
1.9319319319319312,2.0
1.9519519519519513,2.0
1.9719719719719713,2.0
1.9919919919919913,2.0
2.0120120120120113,2.0
2.0320320320320313,2.0
2.0520520520520513,2.0
2.0720720720720713,2.0
2.0920920920920913,2.0
2.1121121121121114,2.0
2.1321321321321314,2.0
2.1521521521521514,2.0
2.1721721721721714,2.0
2.1921921921921914,2.0
2.2122122122122114,2.0
2.2322322322322314,2.0
2.2522522522522515,2.0
2.2722722722722715,2.0
2.2922922922922915,2.0
2.3123123123123115,2.0
2.3323323323323315,2.0
2.3523523523523515,2.0
2.3723723723723715,2.0
2.3923923923923915,2.0
2.4124124124124116,2.0
2.4324324324324316,2.0
2.4524524524524516,2.0
2.4724724724724716,2.0
2.4924924924924916,2.0
2.5125125125125116,2.0
2.5325325325325316,2.0
2.5525525525525516,2.0
2.5725725725725717,2.0
2.5925925925925917,2.0
2.6126126126126117,2.0
2.6326326326326317,2.0
2.6526526526526517,2.0
2.6726726726726717,2.0
2.6926926926926917,2.0
2.7127127127127117,2.0
2.7327327327327318,2.0
2.7527527527527518,2.0
2.772772772772772,2.0
2.792792792792792,2.0
2.812812812812812,2.0
2.8328328328328336,2.0
2.8528528528528536,2.0
2.8728728728728736,2.0
2.8928928928928936,2.0
2.9129129129129137,2.0
2.9329329329329337,2.0
2.9529529529529537,2.0
2.9729729729729737,2.0
2.9929929929929937,2.0
3.0130130130130137,4.0
3.0330330330330337,4.0
3.0530530530530537,4.0
3.0730730730730738,4.0
3.0930930930930938,4.0
3.113113113113114,4.0
3.133133133133134,4.0
3.153153153153154,4.0
3.173173173173174,4.0
3.193193193193194,4.0
3.213213213213214,4.0
3.233233233233234,4.0
3.253253253253254,4.0
3.273273273273274,4.0
3.293293293293294,4.0
3.313313313313314,4.0
3.333333333333334,4.0
3.353353353353354,4.0
3.373373373373374,4.0
3.393393393393394,4.0
3.413413413413414,4.0
3.433433433433434,4.0
3.453453453453454,4.0
3.473473473473474,4.0
3.493493493493494,4.0
3.513513513513514,4.0
3.533533533533534,4.0
3.553553553553554,4.0
3.573573573573574,4.0
3.593593593593594,4.0
3.613613613613614,4.0
3.633633633633634,4.0
3.653653653653654,4.0
3.673673673673674,4.0
3.693693693693694,4.0
3.713713713713714,4.0
3.733733733733734,4.0
3.753753753753754,4.0
3.773773773773774,4.0
3.7937937937937942,4.0
3.8138138138138142,4.0
3.8338338338338342,4.0
3.8538538538538543,4.0
3.8738738738738743,4.0
3.8938938938938943,4.0
3.9139139139139143,4.0
3.9339339339339343,4.0
3.9539539539539543,4.0
3.9739739739739743,4.0
3.9939939939939944,4.0
4.014014014014014,4.0
4.034034034034034,4.0
4.054054054054054,4.0
4.074074074074074,4.0
4.094094094094094,4.0
4.114114114114114,4.0
4.134134134134134,4.0
4.1541541541541545,4.0
4.1741741741741745,4.0
4.1941941941941945,4.0
4.2142142142142145,4.0
4.2342342342342345,4.0
4.2542542542542545,4.0
4.2742742742742745,4.0
4.2942942942942945,4.0
4.314314314314315,4.0
4.334334334334335,4.0
4.354354354354355,4.0
4.374374374374375,4.0
4.394394394394395,4.0
4.414414414414415,4.0
4.434434434434435,4.0
4.454454454454455,4.0
4.474474474474475,4.0
4.494494494494495,4.0
4.514514514514515,4.0
4.534534534534535,4.0
4.554554554554555,4.0
4.574574574574575,4.0
4.594594594594595,4.0
4.614614614614615,4.0
4.634634634634635,4.0
4.654654654654655,4.0
4.674674674674675,4.0
4.694694694694695,4.0
4.714714714714715,4.0
4.734734734734735,4.0
4.754754754754755,4.0
4.774774774774775,4.0
4.794794794794795,4.0
4.814814814814815,4.0
4.834834834834835,4.0
4.854854854854855,4.0
4.874874874874875,4.0
4.894894894894895,4.0
4.914914914914915,4.0
4.934934934934935,4.0
4.954954954954955,4.0
4.974974974974975,4.0
4.994994994994995,4.0
5.015015015015015,6.0
5.035035035035035,6.0
5.055055055055055,6.0
5.075075075075075,6.0
5.095095095095095,6.0
5.115115115115115,6.0
5.135135135135135,6.0
5.155155155155155,6.0
5.175175175175175,6.0
5.195195195195195,6.0
5.215215215215215,6.0
5.235235235235235,6.0
5.255255255255255,6.0
5.275275275275275,6.0
5.295295295295295,6.0
5.315315315315315,6.0
5.335335335335335,6.0
5.355355355355355,6.0
5.375375375375375,6.0
5.395395395395395,6.0
5.415415415415415,6.0
5.435435435435435,6.0
5.455455455455455,6.0
5.475475475475475,6.0
5.495495495495495,6.0
5.515515515515515,6.0
5.535535535535535,6.0
5.555555555555555,6.0
5.575575575575575,6.0
5.595595595595595,6.0
5.615615615615615,6.0
5.635635635635635,6.0
5.655655655655655,6.0
5.675675675675675,6.0
5.6956956956956954,6.0
5.7157157157157155,6.0
5.7357357357357355,6.0
5.7557557557557555,6.0
5.7757757757757755,6.0
5.7957957957957955,6.0
5.8158158158158155,6.0
5.8358358358358355,6.0
5.8558558558558556,6.0
5.875875875875876,6.0
5.895895895895896,6.0
5.915915915915916,6.0
5.935935935935936,6.0
5.955955955955956,6.0
5.975975975975976,6.0
5.995995995995996,6.0
6.016016016016017,6.0
6.0360360360360374,6.0
6.0560560560560575,6.0
6.0760760760760775,6.0
6.0960960960960975,6.0
6.1161161161161175,6.0
6.1361361361361375,6.0
6.1561561561561575,6.0
6.1761761761761775,6.0
6.1961961961961975,6.0
6.216216216216218,6.0
6.236236236236238,6.0
6.256256256256258,6.0
6.276276276276278,6.0
6.296296296296298,6.0
6.316316316316318,6.0
6.336336336336338,6.0
6.356356356356358,6.0
6.376376376376378,6.0
6.396396396396398,6.0
6.416416416416418,6.0
6.436436436436438,6.0
6.456456456456458,6.0
6.476476476476478,6.0
6.496496496496498,6.0
6.516516516516518,6.0
6.536536536536538,6.0
6.556556556556558,6.0
6.576576576576578,6.0
6.596596596596598,6.0
6.616616616616618,6.0
6.636636636636638,6.0
6.656656656656658,6.0
6.676676676676678,6.0
6.696696696696698,6.0
6.716716716716718,6.0
6.736736736736738,6.0
6.756756756756758,6.0
6.776776776776778,6.0
6.796796796796798,6.0
6.816816816816818,6.0
6.836836836836838,6.0
6.856856856856858,6.0
6.876876876876878,6.0
6.896896896896898,6.0
6.916916916916918,6.0
6.936936936936938,6.0
6.956956956956958,6.0
6.976976976976978,6.0
6.996996996996998,6.0
7.017017017017018,6.0
7.037037037037038,6.0
7.057057057057058,6.0
7.077077077077078,6.0
7.097097097097098,6.0
7.117117117117118,6.0
7.137137137137138,6.0
7.157157157157158,6.0
7.177177177177178,6.0
7.197197197197198,6.0
7.217217217217218,6.0
7.237237237237238,6.0
7.257257257257258,6.0
7.277277277277278,6.0
7.297297297297298,6.0
7.317317317317318,6.0
7.337337337337338,6.0
7.357357357357358,6.0
7.377377377377378,6.0
7.397397397397398,6.0
7.417417417417418,6.0
7.437437437437438,6.0
7.457457457457458,6.0
7.477477477477478,6.0
7.497497497497498,6.0
7.517517517517518,6.0
7.537537537537538,6.0
7.557557557557558,6.0
7.577577577577578,6.0
7.5975975975975985,6.0
7.6176176176176185,6.0
7.6376376376376385,6.0
7.6576576576576585,6.0
7.6776776776776785,6.0
7.6976976976976985,6.0
7.7177177177177185,6.0
7.7377377377377385,6.0
7.7577577577577586,6.0
7.777777777777779,6.0
7.797797797797799,6.0
7.817817817817819,6.0
7.837837837837839,6.0
7.857857857857859,6.0
7.877877877877879,6.0
7.897897897897899,6.0
7.917917917917919,6.0
7.937937937937939,6.0
7.957957957957959,6.0
7.977977977977979,6.0
7.997997997997999,6.0
8.018018018018019,6.0
8.038038038038039,6.0
8.058058058058059,6.0
8.078078078078079,6.0
8.098098098098099,6.0
8.118118118118119,6.0
8.138138138138139,6.0
8.158158158158159,6.0
8.178178178178179,6.0
8.198198198198199,6.0
8.218218218218219,6.0
8.238238238238239,6.0
8.258258258258259,6.0
8.278278278278279,6.0
8.298298298298299,6.0
8.318318318318319,6.0
8.338338338338339,6.0
8.358358358358359,6.0
8.378378378378379,6.0
8.398398398398399,6.0
8.418418418418419,6.0
8.438438438438439,6.0
8.458458458458459,6.0
8.478478478478479,6.0
8.498498498498499,6.0
8.518518518518519,6.0
8.538538538538539,6.0
8.558558558558559,6.0
8.578578578578579,6.0
8.598598598598599,6.0
8.618618618618619,6.0
8.63863863863864,6.0
8.65865865865866,6.0
8.67867867867868,6.0
8.6986986986987,6.0
8.71871871871872,6.0
8.73873873873874,6.0
8.75875875875876,6.0
8.77877877877878,6.0
8.7987987987988,6.0
8.81881881881882,6.0
8.83883883883884,6.0
8.85885885885886,6.0
8.87887887887888,6.0
8.8988988988989,6.0
8.91891891891892,6.0
8.93893893893894,6.0
8.95895895895896,6.0
8.97897897897898,6.0
8.998998998999,6.0
9.01901901901902,6.0
9.03903903903904,6.0
9.05905905905906,6.0
9.07907907907908,6.0
9.0990990990991,6.0
9.11911911911912,6.0
9.13913913913914,6.0
9.15915915915916,6.0
9.17917917917918,6.0
9.1991991991992,6.0
9.21921921921922,6.0
9.23923923923924,6.0
9.25925925925926,6.0
9.27927927927928,6.0
9.2992992992993,6.0
9.31931931931932,6.0
9.33933933933934,6.0
9.35935935935936,6.0
9.37937937937938,6.0
9.3993993993994,6.0
9.41941941941942,6.0
9.43943943943944,6.0
9.45945945945946,6.0
9.47947947947948,6.0
9.4994994994995,6.0
9.51951951951952,6.0
9.53953953953954,6.0
9.55955955955956,6.0
9.57957957957958,6.0
9.5995995995996,6.0
9.61961961961962,6.0
9.63963963963964,6.0
9.65965965965966,6.0
9.67967967967968,6.0
9.6996996996997,6.0
9.71971971971972,6.0
9.73973973973974,6.0
9.75975975975976,6.0
9.77977977977978,6.0
9.7997997997998,6.0
9.81981981981982,6.0
9.83983983983984,6.0
9.85985985985986,6.0
9.87987987987988,6.0
9.8998998998999,6.0
9.91991991991992,6.0
9.93993993993994,6.0
9.95995995995996,6.0
9.97997997997998,6.0
10.0,6.0


==> tikz/quantizer/quantizer_with_bitwidth_4.txt <==
x,y
-10.0,-7.0
-9.97997997997998,-7.0
-9.95995995995996,-7.0
-9.93993993993994,-7.0
-9.91991991991992,-7.0
-9.8998998998999,-7.0
-9.87987987987988,-7.0
-9.85985985985986,-7.0
-9.83983983983984,-7.0
-9.81981981981982,-7.0
-9.7997997997998,-7.0
-9.77977977977978,-7.0
-9.75975975975976,-7.0
-9.73973973973974,-7.0
-9.71971971971972,-7.0
-9.6996996996997,-7.0
-9.67967967967968,-7.0
-9.65965965965966,-7.0
-9.63963963963964,-7.0
-9.61961961961962,-7.0
-9.5995995995996,-7.0
-9.57957957957958,-7.0
-9.55955955955956,-7.0
-9.53953953953954,-7.0
-9.51951951951952,-7.0
-9.4994994994995,-7.0
-9.47947947947948,-7.0
-9.45945945945946,-7.0
-9.43943943943944,-7.0
-9.41941941941942,-7.0
-9.3993993993994,-7.0
-9.37937937937938,-7.0
-9.35935935935936,-7.0
-9.33933933933934,-7.0
-9.31931931931932,-7.0
-9.2992992992993,-7.0
-9.27927927927928,-7.0
-9.25925925925926,-7.0
-9.23923923923924,-7.0
-9.21921921921922,-7.0
-9.1991991991992,-7.0
-9.17917917917918,-7.0
-9.15915915915916,-7.0
-9.13913913913914,-7.0
-9.11911911911912,-7.0
-9.0990990990991,-7.0
-9.07907907907908,-7.0
-9.05905905905906,-7.0
-9.03903903903904,-7.0
-9.01901901901902,-7.0
-8.998998998999,-7.0
-8.97897897897898,-7.0
-8.95895895895896,-7.0
-8.93893893893894,-7.0
-8.91891891891892,-7.0
-8.8988988988989,-7.0
-8.87887887887888,-7.0
-8.85885885885886,-7.0
-8.83883883883884,-7.0
-8.81881881881882,-7.0
-8.7987987987988,-7.0
-8.77877877877878,-7.0
-8.75875875875876,-7.0
-8.73873873873874,-7.0
-8.71871871871872,-7.0
-8.6986986986987,-7.0
-8.67867867867868,-7.0
-8.65865865865866,-7.0
-8.63863863863864,-7.0
-8.618618618618619,-7.0
-8.598598598598599,-7.0
-8.578578578578579,-7.0
-8.558558558558559,-7.0
-8.538538538538539,-7.0
-8.518518518518519,-7.0
-8.498498498498499,-7.0
-8.478478478478479,-7.0
-8.458458458458459,-7.0
-8.438438438438439,-7.0
-8.418418418418419,-7.0
-8.398398398398399,-7.0
-8.378378378378379,-7.0
-8.358358358358359,-7.0
-8.338338338338339,-7.0
-8.318318318318319,-7.0
-8.298298298298299,-7.0
-8.278278278278279,-7.0
-8.258258258258259,-7.0
-8.238238238238239,-7.0
-8.218218218218219,-7.0
-8.198198198198199,-7.0
-8.178178178178179,-7.0
-8.158158158158159,-7.0
-8.138138138138139,-7.0
-8.118118118118119,-7.0
-8.098098098098099,-7.0
-8.078078078078079,-7.0
-8.058058058058059,-7.0
-8.038038038038039,-7.0
-8.018018018018019,-7.0
-7.997997997997998,-7.0
-7.977977977977978,-7.0
-7.957957957957958,-7.0
-7.937937937937938,-7.0
-7.917917917917918,-7.0
-7.897897897897898,-7.0
-7.877877877877878,-7.0
-7.857857857857858,-7.0
-7.837837837837838,-7.0
-7.817817817817818,-7.0
-7.797797797797798,-7.0
-7.777777777777778,-7.0
-7.757757757757758,-7.0
-7.737737737737738,-7.0
-7.717717717717718,-7.0
-7.697697697697698,-7.0
-7.677677677677678,-7.0
-7.657657657657658,-7.0
-7.637637637637638,-7.0
-7.617617617617618,-7.0
-7.597597597597598,-7.0
-7.5775775775775776,-7.0
-7.5575575575575575,-7.0
-7.5375375375375375,-7.0
-7.5175175175175175,-7.0
-7.4974974974974975,-7.0
-7.4774774774774775,-7.0
-7.4574574574574575,-7.0
-7.4374374374374375,-7.0
-7.4174174174174174,-7.0
-7.397397397397397,-7.0
-7.377377377377377,-7.0
-7.357357357357357,-7.0
-7.337337337337337,-7.0
-7.317317317317317,-7.0
-7.297297297297297,-7.0
-7.277277277277277,-7.0
-7.257257257257257,-7.0
-7.237237237237237,-7.0
-7.217217217217217,-7.0
-7.197197197197197,-7.0
-7.177177177177177,-7.0
-7.157157157157157,-7.0
-7.137137137137137,-7.0
-7.117117117117117,-7.0
-7.097097097097097,-7.0
-7.077077077077077,-7.0
-7.057057057057057,-7.0
-7.037037037037037,-7.0
-7.017017017017017,-7.0
-6.996996996996997,-7.0
-6.976976976976977,-7.0
-6.956956956956957,-7.0
-6.936936936936937,-7.0
-6.916916916916917,-7.0
-6.896896896896897,-7.0
-6.876876876876877,-7.0
-6.856856856856857,-7.0
-6.836836836836837,-7.0
-6.816816816816817,-7.0
-6.796796796796797,-7.0
-6.776776776776776,-7.0
-6.756756756756756,-7.0
-6.736736736736736,-7.0
-6.716716716716716,-7.0
-6.696696696696696,-7.0
-6.676676676676676,-7.0
-6.656656656656656,-7.0
-6.636636636636636,-7.0
-6.616616616616616,-7.0
-6.596596596596596,-7.0
-6.576576576576576,-7.0
-6.556556556556556,-7.0
-6.536536536536536,-7.0
-6.516516516516516,-7.0
-6.496496496496496,-6.0
-6.476476476476476,-6.0
-6.456456456456456,-6.0
-6.436436436436436,-6.0
-6.416416416416416,-6.0
-6.396396396396396,-6.0
-6.376376376376376,-6.0
-6.356356356356356,-6.0
-6.336336336336336,-6.0
-6.316316316316316,-6.0
-6.296296296296296,-6.0
-6.276276276276276,-6.0
-6.256256256256256,-6.0
-6.236236236236236,-6.0
-6.216216216216216,-6.0
-6.196196196196196,-6.0
-6.176176176176176,-6.0
-6.156156156156156,-6.0
-6.136136136136136,-6.0
-6.116116116116116,-6.0
-6.096096096096096,-6.0
-6.076076076076076,-6.0
-6.056056056056056,-6.0
-6.036036036036036,-6.0
-6.016016016016016,-6.0
-5.995995995995996,-6.0
-5.975975975975976,-6.0
-5.955955955955956,-6.0
-5.935935935935936,-6.0
-5.915915915915916,-6.0
-5.895895895895896,-6.0
-5.875875875875876,-6.0
-5.8558558558558556,-6.0
-5.8358358358358355,-6.0
-5.8158158158158155,-6.0
-5.7957957957957955,-6.0
-5.7757757757757755,-6.0
-5.7557557557557555,-6.0
-5.7357357357357355,-6.0
-5.7157157157157155,-6.0
-5.6956956956956954,-6.0
-5.675675675675675,-6.0
-5.655655655655655,-6.0
-5.635635635635635,-6.0
-5.615615615615615,-6.0
-5.595595595595595,-6.0
-5.575575575575575,-6.0
-5.555555555555555,-6.0
-5.535535535535535,-6.0
-5.515515515515515,-6.0
-5.495495495495495,-5.0
-5.475475475475475,-5.0
-5.455455455455455,-5.0
-5.435435435435435,-5.0
-5.415415415415415,-5.0
-5.395395395395395,-5.0
-5.375375375375375,-5.0
-5.355355355355355,-5.0
-5.335335335335335,-5.0
-5.315315315315315,-5.0
-5.295295295295295,-5.0
-5.275275275275275,-5.0
-5.255255255255255,-5.0
-5.235235235235235,-5.0
-5.215215215215215,-5.0
-5.195195195195195,-5.0
-5.175175175175175,-5.0
-5.155155155155155,-5.0
-5.135135135135135,-5.0
-5.115115115115115,-5.0
-5.095095095095095,-5.0
-5.075075075075075,-5.0
-5.055055055055055,-5.0
-5.035035035035035,-5.0
-5.015015015015015,-5.0
-4.994994994994995,-5.0
-4.974974974974975,-5.0
-4.954954954954955,-5.0
-4.934934934934935,-5.0
-4.914914914914915,-5.0
-4.894894894894895,-5.0
-4.874874874874875,-5.0
-4.854854854854855,-5.0
-4.834834834834835,-5.0
-4.814814814814815,-5.0
-4.794794794794795,-5.0
-4.774774774774775,-5.0
-4.754754754754755,-5.0
-4.734734734734735,-5.0
-4.714714714714715,-5.0
-4.694694694694695,-5.0
-4.674674674674675,-5.0
-4.654654654654655,-5.0
-4.634634634634635,-5.0
-4.614614614614615,-5.0
-4.594594594594595,-5.0
-4.574574574574575,-5.0
-4.554554554554555,-5.0
-4.534534534534535,-5.0
-4.514514514514515,-5.0
-4.494494494494495,-4.0
-4.474474474474475,-4.0
-4.454454454454455,-4.0
-4.434434434434435,-4.0
-4.414414414414415,-4.0
-4.394394394394395,-4.0
-4.374374374374375,-4.0
-4.354354354354355,-4.0
-4.334334334334335,-4.0
-4.314314314314315,-4.0
-4.2942942942942945,-4.0
-4.2742742742742745,-4.0
-4.2542542542542545,-4.0
-4.2342342342342345,-4.0
-4.2142142142142145,-4.0
-4.1941941941941945,-4.0
-4.1741741741741745,-4.0
-4.1541541541541545,-4.0
-4.134134134134134,-4.0
-4.114114114114114,-4.0
-4.094094094094094,-4.0
-4.074074074074074,-4.0
-4.054054054054054,-4.0
-4.034034034034034,-4.0
-4.014014014014014,-4.0
-3.9939939939939944,-4.0
-3.9739739739739743,-4.0
-3.9539539539539543,-4.0
-3.9339339339339343,-4.0
-3.9139139139139143,-4.0
-3.8938938938938943,-4.0
-3.8738738738738743,-4.0
-3.8538538538538543,-4.0
-3.8338338338338342,-4.0
-3.8138138138138142,-4.0
-3.7937937937937942,-4.0
-3.773773773773774,-4.0
-3.753753753753754,-4.0
-3.733733733733734,-4.0
-3.713713713713714,-4.0
-3.693693693693694,-4.0
-3.673673673673674,-4.0
-3.653653653653654,-4.0
-3.633633633633634,-4.0
-3.613613613613614,-4.0
-3.593593593593594,-4.0
-3.573573573573573,-4.0
-3.553553553553553,-4.0
-3.533533533533533,-4.0
-3.513513513513513,-4.0
-3.493493493493493,-3.0
-3.473473473473473,-3.0
-3.453453453453453,-3.0
-3.433433433433433,-3.0
-3.413413413413413,-3.0
-3.393393393393393,-3.0
-3.373373373373373,-3.0
-3.353353353353353,-3.0
-3.333333333333333,-3.0
-3.313313313313313,-3.0
-3.293293293293293,-3.0
-3.273273273273273,-3.0
-3.253253253253253,-3.0
-3.233233233233233,-3.0
-3.213213213213213,-3.0
-3.193193193193193,-3.0
-3.173173173173173,-3.0
-3.153153153153153,-3.0
-3.133133133133133,-3.0
-3.113113113113113,-3.0
-3.093093093093093,-3.0
-3.073073073073073,-3.0
-3.053053053053053,-3.0
-3.033033033033033,-3.0
-3.013013013013013,-3.0
-2.992992992992993,-3.0
-2.972972972972973,-3.0
-2.952952952952953,-3.0
-2.932932932932933,-3.0
-2.9129129129129128,-3.0
-2.8928928928928928,-3.0
-2.8728728728728727,-3.0
-2.8528528528528527,-3.0
-2.8328328328328327,-3.0
-2.8128128128128127,-3.0
-2.7927927927927927,-3.0
-2.7727727727727727,-3.0
-2.7527527527527527,-3.0
-2.7327327327327327,-3.0
-2.7127127127127126,-3.0
-2.6926926926926926,-3.0
-2.6726726726726726,-3.0
-2.6526526526526526,-3.0
-2.6326326326326326,-3.0
-2.6126126126126126,-3.0
-2.5925925925925926,-3.0
-2.5725725725725725,-3.0
-2.5525525525525525,-3.0
-2.5325325325325325,-3.0
-2.5125125125125125,-3.0
-2.4924924924924925,-2.0
-2.4724724724724725,-2.0
-2.4524524524524525,-2.0
-2.4324324324324325,-2.0
-2.4124124124124124,-2.0
-2.3923923923923924,-2.0
-2.3723723723723724,-2.0
-2.3523523523523524,-2.0
-2.3323323323323324,-2.0
-2.3123123123123124,-2.0
-2.2922922922922924,-2.0
-2.2722722722722724,-2.0
-2.2522522522522523,-2.0
-2.2322322322322323,-2.0
-2.2122122122122123,-2.0
-2.1921921921921923,-2.0
-2.1721721721721723,-2.0
-2.1521521521521523,-2.0
-2.1321321321321323,-2.0
-2.1121121121121122,-2.0
-2.0920920920920922,-2.0
-2.0720720720720722,-2.0
-2.052052052052052,-2.0
-2.032032032032032,-2.0
-2.012012012012012,-2.0
-1.9919919919919913,-2.0
-1.9719719719719713,-2.0
-1.9519519519519513,-2.0
-1.9319319319319312,-2.0
-1.9119119119119112,-2.0
-1.8918918918918912,-2.0
-1.8718718718718712,-2.0
-1.8518518518518512,-2.0
-1.8318318318318312,-2.0
-1.8118118118118112,-2.0
-1.7917917917917912,-2.0
-1.7717717717717711,-2.0
-1.7517517517517511,-2.0
-1.7317317317317311,-2.0
-1.711711711711711,-2.0
-1.691691691691691,-2.0
-1.671671671671671,-2.0
-1.651651651651651,-2.0
-1.631631631631631,-2.0
-1.611611611611611,-2.0
-1.591591591591591,-2.0
-1.571571571571571,-2.0
-1.551551551551551,-2.0
-1.531531531531531,-2.0
-1.511511511511511,-2.0
-1.491491491491491,-1.0
-1.471471471471471,-1.0
-1.451451451451451,-1.0
-1.431431431431431,-1.0
-1.411411411411411,-1.0
-1.391391391391391,-1.0
-1.3713713713713709,-1.0
-1.3513513513513509,-1.0
-1.3313313313313309,-1.0
-1.3113113113113108,-1.0
-1.2912912912912908,-1.0
-1.2712712712712708,-1.0
-1.2512512512512508,-1.0
-1.2312312312312308,-1.0
-1.2112112112112108,-1.0
-1.1911911911911908,-1.0
-1.1711711711711708,-1.0
-1.1511511511511507,-1.0
-1.1311311311311307,-1.0
-1.1111111111111107,-1.0
-1.0910910910910907,-1.0
-1.0710710710710707,-1.0
-1.0510510510510507,-1.0
-1.0310310310310307,-1.0
-1.0110110110110107,-1.0
-0.9909909909909906,-1.0
-0.9709709709709706,-1.0
-0.9509509509509506,-1.0
-0.9309309309309306,-1.0
-0.9109109109109106,-1.0
-0.8908908908908906,-1.0
-0.8708708708708706,-1.0
-0.8508508508508505,-1.0
-0.8308308308308305,-1.0
-0.8108108108108105,-1.0
-0.7907907907907905,-1.0
-0.7707707707707705,-1.0
-0.7507507507507505,-1.0
-0.7307307307307305,-1.0
-0.7107107107107105,-1.0
-0.6906906906906904,-1.0
-0.6706706706706704,-1.0
-0.6506506506506504,-1.0
-0.6306306306306304,-1.0
-0.6106106106106104,-1.0
-0.5905905905905904,-1.0
-0.5705705705705704,-1.0
-0.5505505505505504,-1.0
-0.5305305305305303,-1.0
-0.5105105105105103,-1.0
-0.4904904904904903,-0.0
-0.4704704704704703,-0.0
-0.4504504504504503,-0.0
-0.4304304304304303,-0.0
-0.41041041041041026,-0.0
-0.39039039039039025,-0.0
-0.37037037037037024,-0.0
-0.3503503503503502,-0.0
-0.3303303303303302,-0.0
-0.3103103103103102,-0.0
-0.2902902902902902,-0.0
-0.2702702702702702,-0.0
-0.25025025025025016,-0.0
-0.23023023023023015,-0.0
-0.21021021021021014,-0.0
-0.19019019019019012,-0.0
-0.1701701701701701,-0.0
-0.1501501501501501,-0.0
-0.13013013013013008,-0.0
-0.11011011011011007,-0.0
-0.09009009009009006,-0.0
-0.07007007007007005,-0.0
-0.05005005005005003,-0.0
-0.03003003003003002,-0.0
-0.010010010010010006,-0.0
0.010010010010010006,0.0
0.03003003003003002,0.0
0.05005005005005003,0.0
0.07007007007007005,0.0
0.09009009009009006,0.0
0.11011011011011007,0.0
0.13013013013013008,0.0
0.1501501501501501,0.0
0.1701701701701701,0.0
0.19019019019019012,0.0
0.21021021021021014,0.0
0.23023023023023015,0.0
0.25025025025025016,0.0
0.2702702702702702,0.0
0.2902902902902902,0.0
0.3103103103103102,0.0
0.3303303303303302,0.0
0.3503503503503502,0.0
0.37037037037037024,0.0
0.39039039039039025,0.0
0.41041041041041026,0.0
0.4304304304304303,0.0
0.4504504504504503,0.0
0.4704704704704703,0.0
0.4904904904904903,0.0
0.5105105105105103,1.0
0.5305305305305303,1.0
0.5505505505505504,1.0
0.5705705705705704,1.0
0.5905905905905904,1.0
0.6106106106106104,1.0
0.6306306306306304,1.0
0.6506506506506504,1.0
0.6706706706706704,1.0
0.6906906906906904,1.0
0.7107107107107105,1.0
0.7307307307307305,1.0
0.7507507507507505,1.0
0.7707707707707705,1.0
0.7907907907907905,1.0
0.8108108108108105,1.0
0.8308308308308305,1.0
0.8508508508508505,1.0
0.8708708708708706,1.0
0.8908908908908906,1.0
0.9109109109109106,1.0
0.9309309309309306,1.0
0.9509509509509506,1.0
0.9709709709709706,1.0
0.9909909909909906,1.0
1.0110110110110107,1.0
1.0310310310310307,1.0
1.0510510510510507,1.0
1.0710710710710707,1.0
1.0910910910910907,1.0
1.1111111111111107,1.0
1.1311311311311307,1.0
1.1511511511511507,1.0
1.1711711711711708,1.0
1.1911911911911908,1.0
1.2112112112112108,1.0
1.2312312312312308,1.0
1.2512512512512508,1.0
1.2712712712712708,1.0
1.2912912912912908,1.0
1.3113113113113108,1.0
1.3313313313313309,1.0
1.3513513513513509,1.0
1.3713713713713709,1.0
1.391391391391391,1.0
1.411411411411411,1.0
1.431431431431431,1.0
1.451451451451451,1.0
1.471471471471471,1.0
1.491491491491491,1.0
1.511511511511511,2.0
1.531531531531531,2.0
1.551551551551551,2.0
1.571571571571571,2.0
1.591591591591591,2.0
1.611611611611611,2.0
1.631631631631631,2.0
1.651651651651651,2.0
1.671671671671671,2.0
1.691691691691691,2.0
1.711711711711711,2.0
1.7317317317317311,2.0
1.7517517517517511,2.0
1.7717717717717711,2.0
1.7917917917917912,2.0
1.8118118118118112,2.0
1.8318318318318312,2.0
1.8518518518518512,2.0
1.8718718718718712,2.0
1.8918918918918912,2.0
1.9119119119119112,2.0
1.9319319319319312,2.0
1.9519519519519513,2.0
1.9719719719719713,2.0
1.9919919919919913,2.0
2.0120120120120113,2.0
2.0320320320320313,2.0
2.0520520520520513,2.0
2.0720720720720713,2.0
2.0920920920920913,2.0
2.1121121121121114,2.0
2.1321321321321314,2.0
2.1521521521521514,2.0
2.1721721721721714,2.0
2.1921921921921914,2.0
2.2122122122122114,2.0
2.2322322322322314,2.0
2.2522522522522515,2.0
2.2722722722722715,2.0
2.2922922922922915,2.0
2.3123123123123115,2.0
2.3323323323323315,2.0
2.3523523523523515,2.0
2.3723723723723715,2.0
2.3923923923923915,2.0
2.4124124124124116,2.0
2.4324324324324316,2.0
2.4524524524524516,2.0
2.4724724724724716,2.0
2.4924924924924916,2.0
2.5125125125125116,3.0
2.5325325325325316,3.0
2.5525525525525516,3.0
2.5725725725725717,3.0
2.5925925925925917,3.0
2.6126126126126117,3.0
2.6326326326326317,3.0
2.6526526526526517,3.0
2.6726726726726717,3.0
2.6926926926926917,3.0
2.7127127127127117,3.0
2.7327327327327318,3.0
2.7527527527527518,3.0
2.772772772772772,3.0
2.792792792792792,3.0
2.812812812812812,3.0
2.8328328328328336,3.0
2.8528528528528536,3.0
2.8728728728728736,3.0
2.8928928928928936,3.0
2.9129129129129137,3.0
2.9329329329329337,3.0
2.9529529529529537,3.0
2.9729729729729737,3.0
2.9929929929929937,3.0
3.0130130130130137,3.0
3.0330330330330337,3.0
3.0530530530530537,3.0
3.0730730730730738,3.0
3.0930930930930938,3.0
3.113113113113114,3.0
3.133133133133134,3.0
3.153153153153154,3.0
3.173173173173174,3.0
3.193193193193194,3.0
3.213213213213214,3.0
3.233233233233234,3.0
3.253253253253254,3.0
3.273273273273274,3.0
3.293293293293294,3.0
3.313313313313314,3.0
3.333333333333334,3.0
3.353353353353354,3.0
3.373373373373374,3.0
3.393393393393394,3.0
3.413413413413414,3.0
3.433433433433434,3.0
3.453453453453454,3.0
3.473473473473474,3.0
3.493493493493494,3.0
3.513513513513514,4.0
3.533533533533534,4.0
3.553553553553554,4.0
3.573573573573574,4.0
3.593593593593594,4.0
3.613613613613614,4.0
3.633633633633634,4.0
3.653653653653654,4.0
3.673673673673674,4.0
3.693693693693694,4.0
3.713713713713714,4.0
3.733733733733734,4.0
3.753753753753754,4.0
3.773773773773774,4.0
3.7937937937937942,4.0
3.8138138138138142,4.0
3.8338338338338342,4.0
3.8538538538538543,4.0
3.8738738738738743,4.0
3.8938938938938943,4.0
3.9139139139139143,4.0
3.9339339339339343,4.0
3.9539539539539543,4.0
3.9739739739739743,4.0
3.9939939939939944,4.0
4.014014014014014,4.0
4.034034034034034,4.0
4.054054054054054,4.0
4.074074074074074,4.0
4.094094094094094,4.0
4.114114114114114,4.0
4.134134134134134,4.0
4.1541541541541545,4.0
4.1741741741741745,4.0
4.1941941941941945,4.0
4.2142142142142145,4.0
4.2342342342342345,4.0
4.2542542542542545,4.0
4.2742742742742745,4.0
4.2942942942942945,4.0
4.314314314314315,4.0
4.334334334334335,4.0
4.354354354354355,4.0
4.374374374374375,4.0
4.394394394394395,4.0
4.414414414414415,4.0
4.434434434434435,4.0
4.454454454454455,4.0
4.474474474474475,4.0
4.494494494494495,4.0
4.514514514514515,5.0
4.534534534534535,5.0
4.554554554554555,5.0
4.574574574574575,5.0
4.594594594594595,5.0
4.614614614614615,5.0
4.634634634634635,5.0
4.654654654654655,5.0
4.674674674674675,5.0
4.694694694694695,5.0
4.714714714714715,5.0
4.734734734734735,5.0
4.754754754754755,5.0
4.774774774774775,5.0
4.794794794794795,5.0
4.814814814814815,5.0
4.834834834834835,5.0
4.854854854854855,5.0
4.874874874874875,5.0
4.894894894894895,5.0
4.914914914914915,5.0
4.934934934934935,5.0
4.954954954954955,5.0
4.974974974974975,5.0
4.994994994994995,5.0
5.015015015015015,5.0
5.035035035035035,5.0
5.055055055055055,5.0
5.075075075075075,5.0
5.095095095095095,5.0
5.115115115115115,5.0
5.135135135135135,5.0
5.155155155155155,5.0
5.175175175175175,5.0
5.195195195195195,5.0
5.215215215215215,5.0
5.235235235235235,5.0
5.255255255255255,5.0
5.275275275275275,5.0
5.295295295295295,5.0
5.315315315315315,5.0
5.335335335335335,5.0
5.355355355355355,5.0
5.375375375375375,5.0
5.395395395395395,5.0
5.415415415415415,5.0
5.435435435435435,5.0
5.455455455455455,5.0
5.475475475475475,5.0
5.495495495495495,5.0
5.515515515515515,6.0
5.535535535535535,6.0
5.555555555555555,6.0
5.575575575575575,6.0
5.595595595595595,6.0
5.615615615615615,6.0
5.635635635635635,6.0
5.655655655655655,6.0
5.675675675675675,6.0
5.6956956956956954,6.0
5.7157157157157155,6.0
5.7357357357357355,6.0
5.7557557557557555,6.0
5.7757757757757755,6.0
5.7957957957957955,6.0
5.8158158158158155,6.0
5.8358358358358355,6.0
5.8558558558558556,6.0
5.875875875875876,6.0
5.895895895895896,6.0
5.915915915915916,6.0
5.935935935935936,6.0
5.955955955955956,6.0
5.975975975975976,6.0
5.995995995995996,6.0
6.016016016016017,6.0
6.0360360360360374,6.0
6.0560560560560575,6.0
6.0760760760760775,6.0
6.0960960960960975,6.0
6.1161161161161175,6.0
6.1361361361361375,6.0
6.1561561561561575,6.0
6.1761761761761775,6.0
6.1961961961961975,6.0
6.216216216216218,6.0
6.236236236236238,6.0
6.256256256256258,6.0
6.276276276276278,6.0
6.296296296296298,6.0
6.316316316316318,6.0
6.336336336336338,6.0
6.356356356356358,6.0
6.376376376376378,6.0
6.396396396396398,6.0
6.416416416416418,6.0
6.436436436436438,6.0
6.456456456456458,6.0
6.476476476476478,6.0
6.496496496496498,6.0
6.516516516516518,7.0
6.536536536536538,7.0
6.556556556556558,7.0
6.576576576576578,7.0
6.596596596596598,7.0
6.616616616616618,7.0
6.636636636636638,7.0
6.656656656656658,7.0
6.676676676676678,7.0
6.696696696696698,7.0
6.716716716716718,7.0
6.736736736736738,7.0
6.756756756756758,7.0
6.776776776776778,7.0
6.796796796796798,7.0
6.816816816816818,7.0
6.836836836836838,7.0
6.856856856856858,7.0
6.876876876876878,7.0
6.896896896896898,7.0
6.916916916916918,7.0
6.936936936936938,7.0
6.956956956956958,7.0
6.976976976976978,7.0
6.996996996996998,7.0
7.017017017017018,7.0
7.037037037037038,7.0
7.057057057057058,7.0
7.077077077077078,7.0
7.097097097097098,7.0
7.117117117117118,7.0
7.137137137137138,7.0
7.157157157157158,7.0
7.177177177177178,7.0
7.197197197197198,7.0
7.217217217217218,7.0
7.237237237237238,7.0
7.257257257257258,7.0
7.277277277277278,7.0
7.297297297297298,7.0
7.317317317317318,7.0
7.337337337337338,7.0
7.357357357357358,7.0
7.377377377377378,7.0
7.397397397397398,7.0
7.417417417417418,7.0
7.437437437437438,7.0
7.457457457457458,7.0
7.477477477477478,7.0
7.497497497497498,7.0
7.517517517517518,7.0
7.537537537537538,7.0
7.557557557557558,7.0
7.577577577577578,7.0
7.5975975975975985,7.0
7.6176176176176185,7.0
7.6376376376376385,7.0
7.6576576576576585,7.0
7.6776776776776785,7.0
7.6976976976976985,7.0
7.7177177177177185,7.0
7.7377377377377385,7.0
7.7577577577577586,7.0
7.777777777777779,7.0
7.797797797797799,7.0
7.817817817817819,7.0
7.837837837837839,7.0
7.857857857857859,7.0
7.877877877877879,7.0
7.897897897897899,7.0
7.917917917917919,7.0
7.937937937937939,7.0
7.957957957957959,7.0
7.977977977977979,7.0
7.997997997997999,7.0
8.018018018018019,7.0
8.038038038038039,7.0
8.058058058058059,7.0
8.078078078078079,7.0
8.098098098098099,7.0
8.118118118118119,7.0
8.138138138138139,7.0
8.158158158158159,7.0
8.178178178178179,7.0
8.198198198198199,7.0
8.218218218218219,7.0
8.238238238238239,7.0
8.258258258258259,7.0
8.278278278278279,7.0
8.298298298298299,7.0
8.318318318318319,7.0
8.338338338338339,7.0
8.358358358358359,7.0
8.378378378378379,7.0
8.398398398398399,7.0
8.418418418418419,7.0
8.438438438438439,7.0
8.458458458458459,7.0
8.478478478478479,7.0
8.498498498498499,7.0
8.518518518518519,7.0
8.538538538538539,7.0
8.558558558558559,7.0
8.578578578578579,7.0
8.598598598598599,7.0
8.618618618618619,7.0
8.63863863863864,7.0
8.65865865865866,7.0
8.67867867867868,7.0
8.6986986986987,7.0
8.71871871871872,7.0
8.73873873873874,7.0
8.75875875875876,7.0
8.77877877877878,7.0
8.7987987987988,7.0
8.81881881881882,7.0
8.83883883883884,7.0
8.85885885885886,7.0
8.87887887887888,7.0
8.8988988988989,7.0
8.91891891891892,7.0
8.93893893893894,7.0
8.95895895895896,7.0
8.97897897897898,7.0
8.998998998999,7.0
9.01901901901902,7.0
9.03903903903904,7.0
9.05905905905906,7.0
9.07907907907908,7.0
9.0990990990991,7.0
9.11911911911912,7.0
9.13913913913914,7.0
9.15915915915916,7.0
9.17917917917918,7.0
9.1991991991992,7.0
9.21921921921922,7.0
9.23923923923924,7.0
9.25925925925926,7.0
9.27927927927928,7.0
9.2992992992993,7.0
9.31931931931932,7.0
9.33933933933934,7.0
9.35935935935936,7.0
9.37937937937938,7.0
9.3993993993994,7.0
9.41941941941942,7.0
9.43943943943944,7.0
9.45945945945946,7.0
9.47947947947948,7.0
9.4994994994995,7.0
9.51951951951952,7.0
9.53953953953954,7.0
9.55955955955956,7.0
9.57957957957958,7.0
9.5995995995996,7.0
9.61961961961962,7.0
9.63963963963964,7.0
9.65965965965966,7.0
9.67967967967968,7.0
9.6996996996997,7.0
9.71971971971972,7.0
9.73973973973974,7.0
9.75975975975976,7.0
9.77977977977978,7.0
9.7997997997998,7.0
9.81981981981982,7.0
9.83983983983984,7.0
9.85985985985986,7.0
9.87987987987988,7.0
9.8998998998999,7.0
9.91991991991992,7.0
9.93993993993994,7.0
9.95995995995996,7.0
9.97997997997998,7.0
10.0,7.0


==> tikz/r_i0.csv <==
x,y,color
0,2,0.554033
0,33,0.554033
0,58,0.554033
0,69,0.554033
0,132,0.554033
0,154,0.554033
1,3,0.554033
1,34,0.554033
1,59,0.554033
1,70,0.554033
1,133,0.554033
1,155,0.554033
2,4,0.554033
2,35,0.554033
2,60,0.554033
2,71,0.554033
2,134,0.554033
2,156,0.554033
3,5,0.554033
3,36,0.554033
3,61,0.554033
3,72,0.554033
3,135,0.554033
3,157,0.554033
4,6,0.554033
4,37,0.554033
4,62,0.554033
4,73,0.554033
4,136,0.554033
4,158,0.554033
5,7,0.554033
5,38,0.554033
5,63,0.554033
5,74,0.554033
5,137,0.554033
5,159,0.554033
6,8,0.554033
6,39,0.554033
6,64,0.554033
6,75,0.554033
6,138,0.554033
6,160,0.554033
7,9,0.554033
7,40,0.554033
7,65,0.554033
7,76,0.554033
7,139,0.554033
7,161,0.554033
8,10,0.554033
8,41,0.554033
8,44,0.554033
8,77,0.554033
8,140,0.554033
8,162,0.554033
9,11,0.554033
9,42,0.554033
9,45,0.554033
9,78,0.554033
9,141,0.554033
9,163,0.554033
10,12,0.554033
10,43,0.554033
10,46,0.554033
10,79,0.554033
10,142,0.554033
10,164,0.554033
11,13,0.554033
11,22,0.554033
11,47,0.554033
11,80,0.554033
11,143,0.554033
11,165,0.554033
12,14,0.554033
12,23,0.554033
12,48,0.554033
12,81,0.554033
12,144,0.554033
12,166,0.554033
13,15,0.554033
13,24,0.554033
13,49,0.554033
13,82,0.554033
13,145,0.554033
13,167,0.554033
14,16,0.554033
14,25,0.554033
14,50,0.554033
14,83,0.554033
14,146,0.554033
14,168,0.554033
15,17,0.554033
15,26,0.554033
15,51,0.554033
15,84,0.554033
15,147,0.554033
15,169,0.554033
16,18,0.554033
16,27,0.554033
16,52,0.554033
16,85,0.554033
16,148,0.554033
16,170,0.554033
17,19,0.554033
17,28,0.554033
17,53,0.554033
17,86,0.554033
17,149,0.554033
17,171,0.554033
18,20,0.554033
18,29,0.554033
18,54,0.554033
18,87,0.554033
18,150,0.554033
18,172,0.554033
19,21,0.554033
19,30,0.554033
19,55,0.554033
19,66,0.554033
19,151,0.554033
19,173,0.554033
20,0,0.554033
20,31,0.554033
20,56,0.554033
20,67,0.554033
20,152,0.554033
20,174,0.554033
21,1,0.554033
21,32,0.554033
21,57,0.554033
21,68,0.554033
21,153,0.554033
21,175,0.554033
22,17,4.068697
22,87,0.554033
22,107,0.554033
22,111,0.554033
22,154,0.554033
22,176,0.554033
23,18,4.452203
23,66,0.554033
23,108,0.554033
23,112,0.554033
23,155,0.554033
23,177,0.554033
24,19,4.339440
24,67,0.554033
24,109,0.554033
24,113,0.554033
24,156,0.554033
24,178,0.554033
25,20,4.114938
25,68,0.554033
25,88,0.554033
25,114,0.554033
25,157,0.554033
25,179,0.554033
26,21,4.564947
26,69,0.554033
26,89,0.554033
26,115,0.554033
26,158,0.554033
26,180,0.554033
27,0,4.504409
27,70,0.554033
27,90,0.554033
27,116,0.554033
27,159,0.554033
27,181,0.554033
28,1,5.082680
28,71,0.554033
28,91,0.554033
28,117,0.554033
28,160,0.554033
28,182,0.554033
29,2,5.011273
29,72,0.554033
29,92,0.554033
29,118,0.554033
29,161,0.554033
29,183,0.554033
30,3,4.592667
30,73,0.554033
30,93,0.554033
30,119,0.554033
30,162,0.554033
30,184,0.554033
31,4,5.361113
31,74,0.554033
31,94,0.554033
31,120,0.554033
31,163,0.554033
31,185,0.554033
32,5,4.484202
32,75,0.554033
32,95,0.554033
32,121,0.554033
32,164,0.554033
32,186,0.554033
33,6,4.144088
33,76,0.554033
33,96,0.554033
33,122,0.554033
33,165,0.554033
33,187,0.554033
34,7,4.331631
34,77,0.554033
34,97,0.554033
34,123,0.554033
34,166,0.554033
34,188,0.554033
35,8,4.681195
35,78,0.554033
35,98,0.554033
35,124,0.554033
35,167,0.554033
35,189,0.554033
36,9,4.835037
36,79,0.554033
36,99,0.554033
36,125,0.554033
36,168,0.554033
36,190,0.554033
37,10,5.643728
37,80,0.554033
37,100,0.554033
37,126,0.554033
37,169,0.554033
37,191,0.554033
38,11,5.786568
38,81,0.554033
38,101,0.554033
38,127,0.554033
38,170,0.554033
38,192,0.554033
39,12,4.122461
39,82,0.554033
39,102,0.554033
39,128,0.554033
39,171,0.554033
39,193,0.554033
40,13,4.419009
40,83,0.554033
40,103,0.554033
40,129,0.554033
40,172,0.554033
40,194,0.554033
41,14,6.336995
41,84,0.554033
41,104,0.554033
41,130,0.554033
41,173,0.554033
41,195,0.554033
42,15,4.486618
42,85,0.554033
42,105,0.554033
42,131,0.554033
42,174,0.554033
42,196,0.554033
43,16,3.912495
43,86,0.554033
43,106,0.554033
43,110,0.554033
43,175,0.554033
43,197,0.554033
44,10,0.554033
44,36,0.554033
44,85,0.554033
44,104,0.554033
44,133,0.554033
44,176,0.554033
44,198,0.554033
45,11,0.554033
45,37,0.554033
45,86,0.554033
45,105,0.554033
45,134,0.554033
45,177,0.554033
45,199,0.554033
46,12,0.554033
46,38,0.554033
46,87,0.554033
46,106,0.554033
46,135,0.554033
46,178,0.554033
46,200,0.554033
47,13,0.554033
47,39,0.554033
47,66,0.554033
47,107,0.554033
47,136,0.554033
47,179,0.554033
47,201,0.554033
48,14,0.554033
48,40,0.554033
48,67,0.554033
48,108,0.554033
48,137,0.554033
48,180,0.554033
48,202,0.554033
49,15,0.554033
49,41,0.554033
49,68,0.554033
49,109,0.554033
49,138,0.554033
49,181,0.554033
49,203,0.554033
50,16,0.554033
50,42,0.554033
50,69,0.554033
50,88,0.554033
50,139,0.554033
50,182,0.554033
50,204,0.554033
51,17,0.554033
51,43,0.554033
51,70,0.554033
51,89,0.554033
51,140,0.554033
51,183,0.554033
51,205,0.554033
52,18,0.554033
52,22,0.554033
52,71,0.554033
52,90,0.554033
52,141,0.554033
52,184,0.554033
52,206,0.554033
53,19,0.554033
53,23,0.554033
53,72,0.554033
53,91,0.554033
53,142,0.554033
53,185,0.554033
53,207,0.554033
54,20,0.554033
54,24,0.554033
54,73,0.554033
54,92,0.554033
54,143,0.554033
54,186,0.554033
54,208,0.554033
55,21,0.554033
55,25,0.554033
55,74,0.554033
55,93,0.554033
55,144,0.554033
55,187,0.554033
55,209,0.554033
56,0,0.554033
56,26,0.554033
56,75,0.554033
56,94,0.554033
56,145,0.554033
56,188,0.554033
56,210,0.554033
57,1,0.554033
57,27,0.554033
57,76,0.554033
57,95,0.554033
57,146,0.554033
57,189,0.554033
57,211,0.554033
58,2,0.554033
58,28,0.554033
58,77,0.554033
58,96,0.554033
58,147,0.554033
58,190,0.554033
58,212,0.554033
59,3,0.554033
59,29,0.554033
59,78,0.554033
59,97,0.554033
59,148,0.554033
59,191,0.554033
59,213,0.554033
60,4,0.554033
60,30,0.554033
60,79,0.554033
60,98,0.554033
60,149,0.554033
60,192,0.554033
60,214,0.554033
61,5,0.554033
61,31,0.554033
61,80,0.554033
61,99,0.554033
61,150,0.554033
61,193,0.554033
61,215,0.554033
62,6,0.554033
62,32,0.554033
62,81,0.554033
62,100,0.554033
62,151,0.554033
62,194,0.554033
62,216,0.554033
63,7,0.554033
63,33,0.554033
63,82,0.554033
63,101,0.554033
63,152,0.554033
63,195,0.554033
63,217,0.554033
64,8,0.554033
64,34,0.554033
64,83,0.554033
64,102,0.554033
64,153,0.554033
64,196,0.554033
64,218,0.554033
65,9,0.554033
65,35,0.554033
65,84,0.554033
65,103,0.554033
65,132,0.554033
65,197,0.554033
65,219,0.554033
66,31,4.417006
66,64,0.554033
66,108,0.554033
66,127,0.554033
66,132,0.554033
66,198,0.554033
67,32,4.576957
67,65,0.554033
67,109,0.554033
67,128,0.554033
67,133,0.554033
67,199,0.554033
68,33,4.126348
68,44,0.554033
68,88,0.554033
68,129,0.554033
68,134,0.554033
68,200,0.554033
69,34,4.693064
69,45,0.554033
69,89,0.554033
69,130,0.554033
69,135,0.554033
69,201,0.554033
70,35,4.532998
70,46,0.554033
70,90,0.554033
70,131,0.554033
70,136,0.554033
70,202,0.554033
71,36,4.537903
71,47,0.554033
71,91,0.554033
71,110,0.554033
71,137,0.554033
71,203,0.554033
72,37,4.449545
72,48,0.554033
72,92,0.554033
72,111,0.554033
72,138,0.554033
72,204,0.554033
73,38,4.445403
73,49,0.554033
73,93,0.554033
73,112,0.554033
73,139,0.554033
73,205,0.554033
74,39,5.663067
74,50,0.554033
74,94,0.554033
74,113,0.554033
74,140,0.554033
74,206,0.554033
75,40,4.852043
75,51,0.554033
75,95,0.554033
75,114,0.554033
75,141,0.554033
75,207,0.554033
76,41,4.610888
76,52,0.554033
76,96,0.554033
76,115,0.554033
76,142,0.554033
76,208,0.554033
77,42,4.463187
77,53,0.554033
77,97,0.554033
77,116,0.554033
77,143,0.554033
77,209,0.554033
78,43,4.780947
78,54,0.554033
78,98,0.554033
78,117,0.554033
78,144,0.554033
78,210,0.554033
79,22,4.771204
79,55,0.554033
79,99,0.554033
79,118,0.554033
79,145,0.554033
79,211,0.554033
80,23,4.404525
80,56,0.554033
80,100,0.554033
80,119,0.554033
80,146,0.554033
80,212,0.554033
81,24,4.106741
81,57,0.554033
81,101,0.554033
81,120,0.554033
81,147,0.554033
81,213,0.554033
82,25,4.329740
82,58,0.554033
82,102,0.554033
82,121,0.554033
82,148,0.554033
82,214,0.554033
83,26,4.370028
83,59,0.554033
83,103,0.554033
83,122,0.554033
83,149,0.554033
83,215,0.554033
84,27,4.526111
84,60,0.554033
84,104,0.554033
84,123,0.554033
84,150,0.554033
84,216,0.554033
85,28,4.261595
85,61,0.554033
85,105,0.554033
85,124,0.554033
85,151,0.554033
85,217,0.554033
86,29,5.117352
86,62,0.554033
86,106,0.554033
86,125,0.554033
86,152,0.554033
86,218,0.554033
87,30,4.771434
87,63,0.554033
87,107,0.554033
87,126,0.554033
87,153,0.554033
87,219,0.554033
88,20,0.554033
88,23,0.554033
88,171,0.554033
88,220,0.554033
89,21,0.554033
89,24,0.554033
89,172,0.554033
89,221,0.554033
90,0,0.554033
90,25,0.554033
90,173,0.554033
90,222,0.554033
91,1,0.554033
91,26,0.554033
91,174,0.554033
91,223,0.554033
92,2,0.554033
92,27,0.554033
92,175,0.554033
92,224,0.554033
93,3,0.554033
93,28,0.554033
93,154,0.554033
93,225,0.554033
94,4,0.554033
94,29,0.554033
94,155,0.554033
94,226,0.554033
95,5,0.554033
95,30,0.554033
95,156,0.554033
95,227,0.554033
96,6,0.554033
96,31,0.554033
96,157,0.554033
96,228,0.554033
97,7,0.554033
97,32,0.554033
97,158,0.554033
97,229,0.554033
98,8,0.554033
98,33,0.554033
98,159,0.554033
98,230,0.554033
99,9,0.554033
99,34,0.554033
99,160,0.554033
99,231,0.554033
100,10,0.554033
100,35,0.554033
100,161,0.554033
100,232,0.554033
101,11,0.554033
101,36,0.554033
101,162,0.554033
101,233,0.554033
102,12,0.554033
102,37,0.554033
102,163,0.554033
102,234,0.554033
103,13,0.554033
103,38,0.554033
103,164,0.554033
103,235,0.554033
104,14,0.554033
104,39,0.554033
104,165,0.554033
104,236,0.554033
105,15,0.554033
105,40,0.554033
105,166,0.554033
105,237,0.554033
106,16,0.554033
106,41,0.554033
106,167,0.554033
106,238,0.554033
107,17,0.554033
107,42,0.554033
107,168,0.554033
107,239,0.554033
108,18,0.554033
108,43,0.554033
108,169,0.554033
108,240,0.554033
109,19,0.554033
109,22,0.554033
109,170,0.554033
109,241,0.554033
110,13,0.554033
110,40,0.554033
110,123,0.554033
110,170,0.554033
110,242,0.554033
111,14,0.554033
111,41,0.554033
111,124,0.554033
111,171,0.554033
111,243,0.554033
112,15,0.554033
112,42,0.554033
112,125,0.554033
112,172,0.554033
112,244,0.554033
113,16,0.554033
113,43,0.554033
113,126,0.554033
113,173,0.554033
113,245,0.554033
114,17,0.554033
114,22,0.554033
114,127,0.554033
114,174,0.554033
114,246,0.554033
115,18,0.554033
115,23,0.554033
115,128,0.554033
115,175,0.554033
115,247,0.554033
116,19,0.554033
116,24,0.554033
116,129,0.554033
116,154,0.554033
116,248,0.554033
117,20,0.554033
117,25,0.554033
117,130,0.554033
117,155,0.554033
117,249,0.554033
118,21,0.554033
118,26,0.554033
118,131,0.554033
118,156,0.554033
118,250,0.554033
119,0,0.554033
119,27,0.554033
119,110,0.554033
119,157,0.554033
119,251,0.554033
120,1,0.554033
120,28,0.554033
120,111,0.554033
120,158,0.554033
120,252,0.554033
121,2,0.554033
121,29,0.554033
121,112,0.554033
121,159,0.554033
121,253,0.554033
122,3,0.554033
122,30,0.554033
122,113,0.554033
122,160,0.554033
122,254,0.554033
123,4,0.554033
123,31,0.554033
123,114,0.554033
123,161,0.554033
123,255,0.554033
124,5,0.554033
124,32,0.554033
124,115,0.554033
124,162,0.554033
124,256,0.554033
125,6,0.554033
125,33,0.554033
125,116,0.554033
125,163,0.554033
125,257,0.554033
126,7,0.554033
126,34,0.554033
126,117,0.554033
126,164,0.554033
126,258,0.554033
127,8,0.554033
127,35,0.554033
127,118,0.554033
127,165,0.554033
127,259,0.554033
128,9,0.554033
128,36,0.554033
128,119,0.554033
128,166,0.554033
128,260,0.554033
129,10,0.554033
129,37,0.554033
129,120,0.554033
129,167,0.554033
129,261,0.554033
130,11,0.554033
130,38,0.554033
130,121,0.554033
130,168,0.554033
130,262,0.554033
131,12,0.554033
131,39,0.554033
131,122,0.554033
131,169,0.554033
131,263,0.554033
132,3,4.485928
132,110,0.554033
132,161,0.554033
132,264,0.554033
133,4,4.838757
133,111,0.554033
133,162,0.554033
133,265,0.554033
134,5,4.819963
134,112,0.554033
134,163,0.554033
134,266,0.554033
135,6,4.458393
135,113,0.554033
135,164,0.554033
135,267,0.554033
136,7,4.701565
136,114,0.554033
136,165,0.554033
136,268,0.554033
137,8,4.893453
137,115,0.554033
137,166,0.554033
137,269,0.554033
138,9,5.521841
138,116,0.554033
138,167,0.554033
138,270,0.554033
139,10,5.567116
139,117,0.554033
139,168,0.554033
139,271,0.554033
140,11,4.678245
140,118,0.554033
140,169,0.554033
140,272,0.554033
141,12,4.330442
141,119,0.554033
141,170,0.554033
141,273,0.554033
142,13,4.665442
142,120,0.554033
142,171,0.554033
142,274,0.554033
143,14,4.752068
143,121,0.554033
143,172,0.554033
143,275,0.554033
144,15,4.723515
144,122,0.554033
144,173,0.554033
144,276,0.554033
145,16,4.811248
145,123,0.554033
145,174,0.554033
145,277,0.554033
146,17,4.235746
146,124,0.554033
146,175,0.554033
146,278,0.554033
147,18,4.797874
147,125,0.554033
147,154,0.554033
147,279,0.554033
148,19,3.961884
148,126,0.554033
148,155,0.554033
148,280,0.554033
149,20,5.221347
149,127,0.554033
149,156,0.554033
149,281,0.554033
150,21,4.091916
150,128,0.554033
150,157,0.554033
150,282,0.554033
151,0,4.365053
151,129,0.554033
151,158,0.554033
151,283,0.554033
152,1,4.749647
152,130,0.554033
152,159,0.554033
152,284,0.554033
153,2,5.605393
153,131,0.554033
153,160,0.554033
153,285,0.554033
154,26,4.510666
154,125,0.554033
154,157,0.554033
154,209,0.554033
154,286,0.554033
155,27,4.587591
155,126,0.554033
155,158,0.554033
155,210,0.554033
155,287,0.554033
156,28,5.523289
156,127,0.554033
156,159,0.554033
156,211,0.554033
156,288,0.554033
157,29,4.559074
157,128,0.554033
157,160,0.554033
157,212,0.554033
157,289,0.554033
158,30,6.208818
158,129,0.554033
158,161,0.554033
158,213,0.554033
158,290,0.554033
159,31,5.434653
159,130,0.554033
159,162,0.554033
159,214,0.554033
159,291,0.554033
160,32,3.846714
160,131,0.554033
160,163,0.554033
160,215,0.554033
160,292,0.554033
161,33,4.334820
161,110,0.554033
161,164,0.554033
161,216,0.554033
161,293,0.554033
162,34,5.481194
162,111,0.554033
162,165,0.554033
162,217,0.554033
162,294,0.554033
163,35,5.229296
163,112,0.554033
163,166,0.554033
163,218,0.554033
163,295,0.554033
164,36,6.520290
164,113,0.554033
164,167,0.554033
164,219,0.554033
164,296,0.554033
165,37,5.013007
165,114,0.554033
165,168,0.554033
165,198,0.554033
165,297,0.554033
166,38,4.055304
166,115,0.554033
166,169,0.554033
166,199,0.554033
166,298,0.554033
167,39,4.411222
167,116,0.554033
167,170,0.554033
167,200,0.554033
167,299,0.554033
168,40,5.043035
168,117,0.554033
168,171,0.554033
168,201,0.554033
168,300,0.554033
169,41,4.617672
169,118,0.554033
169,172,0.554033
169,202,0.554033
169,301,0.554033
170,42,5.830014
170,119,0.554033
170,173,0.554033
170,203,0.554033
170,302,0.554033
171,43,5.099516
171,120,0.554033
171,174,0.554033
171,204,0.554033
171,303,0.554033
172,22,4.097692
172,121,0.554033
172,175,0.554033
172,205,0.554033
172,304,0.554033
173,23,4.796555
173,122,0.554033
173,154,0.554033
173,206,0.554033
173,305,0.554033
174,24,4.441483
174,123,0.554033
174,155,0.554033
174,207,0.554033
174,306,0.554033
175,25,5.806973
175,124,0.554033
175,156,0.554033
175,208,0.554033
175,307,0.554033


==> tikz/r_i5.csv <==
x,y,color
0,2,3.603356
0,33,3.773575
0,58,2.966877
0,69,3.312860
0,132,2.978509
0,154,3.505563
1,3,3.537910
1,34,3.523660
1,59,2.945070
1,70,3.194120
1,133,3.134754
1,155,3.479198
2,4,3.818079
2,35,3.950201
2,60,2.895036
2,71,3.153377
2,134,3.225215
2,156,3.550918
3,5,3.567566
3,36,3.838150
3,61,3.080767
3,72,3.338958
3,135,3.123724
3,157,3.488036
4,6,3.679360
4,37,3.542986
4,62,3.051054
4,73,3.127283
4,136,3.016389
4,158,3.543651
5,7,3.647876
5,38,3.801686
5,63,2.939117
5,74,3.371581
5,137,3.296848
5,159,3.371875
6,8,3.793941
6,39,3.612955
6,64,2.968097
6,75,3.182114
6,138,3.034447
6,160,3.428772
7,9,3.742367
7,40,3.754046
7,65,2.906351
7,76,3.296132
7,139,3.223809
7,161,3.567117
8,10,3.777206
8,41,3.677986
8,44,3.031177
8,77,3.254332
8,140,3.163514
8,162,3.411011
9,11,3.408595
9,42,3.482644
9,45,3.081388
9,78,3.349119
9,141,3.251045
9,163,3.395203
10,12,3.743829
10,43,3.548413
10,46,2.998486
10,79,3.479608
10,142,3.176751
10,164,3.714777
11,13,3.799028
11,22,3.720419
11,47,2.806321
11,80,3.166632
11,143,3.313790
11,165,3.296071
12,14,3.646689
12,23,3.373613
12,48,2.963486
12,81,3.232308
12,144,3.446230
12,166,3.426357
13,15,3.414990
13,24,3.769012
13,49,2.822276
13,82,3.275241
13,145,3.267520
13,167,3.513005
14,16,3.533377
14,25,3.628582
14,50,2.925568
14,83,3.260980
14,146,3.264522
14,168,3.324815
15,17,3.424912
15,26,3.680235
15,51,2.808673
15,84,3.261630
15,147,3.169850
15,169,3.319203
16,18,3.612734
16,27,3.703179
16,52,3.181408
16,85,3.166996
16,148,3.263592
16,170,3.441104
17,19,3.677795
17,28,3.729831
17,53,3.100051
17,86,3.036850
17,149,3.444288
17,171,3.329720
18,20,3.921452
18,29,3.818999
18,54,2.903565
18,87,3.039737
18,150,3.217994
18,172,3.511240
19,21,3.566235
19,30,3.851355
19,55,2.925251
19,66,3.261548
19,151,3.251967
19,173,3.542490
20,0,3.593081
20,31,3.585971
20,56,2.759174
20,67,3.279581
20,152,3.171635
20,174,3.457229
21,1,3.973245
21,32,3.442403
21,57,3.071635
21,68,3.297361
21,153,3.247330
21,175,3.522633
22,17,3.518572
22,87,3.180490
22,107,3.050457
22,111,3.749659
22,154,3.512624
22,176,2.883244
23,18,3.853080
23,66,3.380978
23,108,3.231234
23,112,3.387852
23,155,3.579145
23,177,2.952177
24,19,3.636163
24,67,3.370432
24,109,3.485980
24,113,3.341505
24,156,3.414204
24,178,2.871899
25,20,3.861177
25,68,3.190451
25,88,2.885272
25,114,3.419191
25,157,3.496172
25,179,2.943494
26,21,3.749097
26,69,3.398297
26,89,3.114658
26,115,3.168003
26,158,3.292246
26,180,2.872115
27,0,3.866978
27,70,3.308891
27,90,3.102869
27,116,3.411495
27,159,3.595185
27,181,2.727454
28,1,3.489353
28,71,3.315674
28,91,3.083264
28,117,3.592700
28,160,3.290918
28,182,2.919828
29,2,3.778960
29,72,3.106540
29,92,3.406038
29,118,3.327565
29,161,3.285997
29,183,2.819185
30,3,3.523226
30,73,3.363798
30,93,3.178193
30,119,3.594902
30,162,3.434006
30,184,2.761982
31,4,3.766867
31,74,3.059121
31,94,3.026059
31,120,3.445077
31,163,3.507170
31,185,2.651269
32,5,3.626812
32,75,3.374000
32,95,3.158260
32,121,3.028564
32,164,3.593896
32,186,3.016869
33,6,3.705323
33,76,3.002161
33,96,3.224953
33,122,3.300793
33,165,3.399806
33,187,2.799975
34,7,3.644722
34,77,3.262146
34,97,3.098011
34,123,3.523170
34,166,3.338332
34,188,2.905812
35,8,3.656948
35,78,3.215604
35,98,3.160719
35,124,3.390710
35,167,3.503826
35,189,2.879824
36,9,3.766984
36,79,3.409166
36,99,3.381298
36,125,3.505190
36,168,3.245911
36,190,2.898506
37,10,3.585503
37,80,3.309662
37,100,2.995597
37,126,3.427036
37,169,3.192504
37,191,2.939726
38,11,3.657364
38,81,3.135948
38,101,3.152794
38,127,3.425817
38,170,3.230651
38,192,2.879512
39,12,3.661866
39,82,3.208181
39,102,3.196618
39,128,3.261674
39,171,3.266276
39,193,2.784488
40,13,3.471161
40,83,3.472867
40,103,2.950348
40,129,3.427495
40,172,3.548685
40,194,2.847221
41,14,3.541266
41,84,3.182946
41,104,3.093290
41,130,3.378543
41,173,3.358592
41,195,2.688373
42,15,3.576537
42,85,3.146493
42,105,3.229147
42,131,3.418113
42,174,3.367499
42,196,2.849687
43,16,3.916534
43,86,3.353700
43,106,3.279289
43,110,3.408247
43,175,3.572909
43,197,2.797765
44,10,3.470273
44,36,3.882618
44,85,3.306176
44,104,3.349122
44,133,3.246763
44,176,3.140371
44,198,3.343843
45,11,3.658413
45,37,3.561983
45,86,3.147709
45,105,3.513108
45,134,3.288076
45,177,3.221348
45,199,3.258940
46,12,3.822800
46,38,3.891344
46,87,3.446360
46,106,3.280557
46,135,3.319946
46,178,3.307195
46,200,3.202856
47,13,3.849048
47,39,3.969904
47,66,3.228503
47,107,3.379907
47,136,3.368160
47,179,3.115554
47,201,3.213413
48,14,3.751620
48,40,3.588995
48,67,3.515459
48,108,3.153302
48,137,3.349032
48,180,3.232775
48,202,3.250713
49,15,3.916108
49,41,3.642692
49,68,3.472472
49,109,3.168109
49,138,3.252510
49,181,3.135296
49,203,3.261684
50,16,3.562570
50,42,3.663790
50,69,3.261374
50,88,2.957866
50,139,3.264527
50,182,2.853719
50,204,3.353912
51,17,4.081154
51,43,3.896885
51,70,3.122718
51,89,3.203423
51,140,3.362313
51,183,3.073622
51,205,3.038245
52,18,3.538618
52,22,3.862934
52,71,3.205886
52,90,3.305784
52,141,3.667561
52,184,3.096438
52,206,3.205130
53,19,3.830837
53,23,4.023101
53,72,3.182292
53,91,3.379218
53,142,3.381762
53,185,3.043251
53,207,3.219328
54,20,3.546295
54,24,3.684993
54,73,3.415914
54,92,3.388606
54,143,3.265027
54,186,3.006069
54,208,3.466404
55,21,3.531103
55,25,3.680557
55,74,3.189833
55,93,3.336896
55,144,3.605190
55,187,3.163897
55,209,3.484724
56,0,3.897709
56,26,3.702276
56,75,3.296766
56,94,3.292896
56,145,3.221582
56,188,3.060654
56,210,3.095288
57,1,3.487813
57,27,3.781529
57,76,3.415997
57,95,3.319367
57,146,3.292561
57,189,3.184221
57,211,3.087363
58,2,3.731012
58,28,3.785650
58,77,3.474361
58,96,3.151183
58,147,3.340503
58,190,3.148352
58,212,3.365536
59,3,3.720012
59,29,3.764063
59,78,3.526480
59,97,3.254297
59,148,3.225412
59,191,3.033398
59,213,3.387142
60,4,3.713709
60,30,3.756082
60,79,3.164184
60,98,3.123974
60,149,3.338037
60,192,3.001654
60,214,3.186545
61,5,3.831029
61,31,3.759547
61,80,3.274701
61,99,3.439726
61,150,3.401757
61,193,2.985179
61,215,3.102780
62,6,3.647600
62,32,3.868518
62,81,3.354822
62,100,3.353046
62,151,3.332537
62,194,2.867512
62,216,3.259431
63,7,3.670535
63,33,3.872539
63,82,3.485504
63,101,3.404978
63,152,3.345361
63,195,2.966530
63,217,3.037126
64,8,3.832765
64,34,3.746029
64,83,3.069925
64,102,3.230772
64,153,3.270983
64,196,3.170590
64,218,3.403005
65,9,3.743054
65,35,3.466807
65,84,3.290298
65,103,3.366076
65,132,3.251031
65,197,3.164314
65,219,3.402554
66,31,3.848530
66,64,2.855401
66,108,3.187727
66,127,3.374840
66,132,3.343380
66,198,3.375047
67,32,3.671869
67,65,3.174107
67,109,3.250211
67,128,3.202754
67,133,2.967405
67,199,3.238508
68,33,3.423112
68,44,2.914923
68,88,3.205466
68,129,3.768712
68,134,3.218229
68,200,3.222119
69,34,3.762151
69,45,2.903720
69,89,3.082704
69,130,3.753995
69,135,3.162321
69,201,3.153429
70,35,3.852318
70,46,3.097505
70,90,3.294374
70,131,3.481060
70,136,3.200973
70,202,3.213789
71,36,3.739694
71,47,2.950537
71,91,3.277915
71,110,3.312104
71,137,3.381507
71,203,3.263282
72,37,3.640095
72,48,3.100608
72,92,3.401826
72,111,3.321379
72,138,3.358068
72,204,3.541713
73,38,3.748408
73,49,2.951715
73,93,3.508021
73,112,3.667952
73,139,3.478062
73,205,3.263945
74,39,3.767288
74,50,2.917994
74,94,3.502503
74,113,3.458468
74,140,3.155866
74,206,3.429218
75,40,3.567213
75,51,2.986432
75,95,3.211926
75,114,3.361373
75,141,3.360548
75,207,3.204157
76,41,3.644562
76,52,3.007205
76,96,3.272946
76,115,3.681049
76,142,3.170854
76,208,3.107264
77,42,3.870865
77,53,2.803141
77,97,3.471401
77,116,3.497074
77,143,3.273411
77,209,3.231831
78,43,3.871352
78,54,3.057303
78,98,3.139651
78,117,3.304781
78,144,3.152478
78,210,3.258791
79,22,3.806828
79,55,3.030545
79,99,3.327770
79,118,3.489670
79,145,3.318402
79,211,3.114212
80,23,3.672360
80,56,3.115898
80,100,3.302712
80,119,3.578132
80,146,3.360746
80,212,3.374861
81,24,3.618988
81,57,2.988485
81,101,3.037212
81,120,3.517711
81,147,3.133103
81,213,3.346286
82,25,3.660163
82,58,3.047613
82,102,3.303806
82,121,3.282493
82,148,3.231185
82,214,3.177946
83,26,3.463523
83,59,2.914880
83,103,3.364442
83,122,3.713943
83,149,3.459455
83,215,3.336854
84,27,3.853829
84,60,3.024006
84,104,3.114124
84,123,3.219583
84,150,3.299604
84,216,3.219387
85,28,3.698144
85,61,3.143977
85,105,3.330158
85,124,3.351044
85,151,3.093579
85,217,3.459860
86,29,4.070014
86,62,3.005213
86,106,3.234754
86,125,3.507401
86,152,3.287866
86,218,3.257183
87,30,3.849503
87,63,3.151054
87,107,3.575666
87,126,3.644583
87,153,3.250859
87,219,3.257398
88,20,3.551003
88,23,3.624265
88,171,3.469661
88,220,0.554033
89,21,3.730074
89,24,3.696554
89,172,3.219286
89,221,0.554033
90,0,3.739867
90,25,3.521909
90,173,3.457747
90,222,0.554033
91,1,3.748201
91,26,3.570339
91,174,3.452473
91,223,0.554033
92,2,3.714235
92,27,3.474835
92,175,3.398575
92,224,0.554033
93,3,3.687514
93,28,3.642809
93,154,3.305525
93,225,0.554033
94,4,3.772843
94,29,3.691342
94,155,3.460885
94,226,0.554033
95,5,3.345037
95,30,3.504083
95,156,3.385134
95,227,0.554033
96,6,3.573525
96,31,3.374099
96,157,3.262854
96,228,0.554033
97,7,3.792673
97,32,3.576824
97,158,3.357342
97,229,0.554033
98,8,3.500651
98,33,3.775487
98,159,3.227213
98,230,0.554033
99,9,3.387872
99,34,3.391364
99,160,3.240739
99,231,0.554033
100,10,3.537920
100,35,3.445682
100,161,3.343595
100,232,0.554033
101,11,3.737453
101,36,3.721898
101,162,3.392984
101,233,0.554033
102,12,3.699932
102,37,3.679958
102,163,3.213818
102,234,0.554033
103,13,3.623175
103,38,3.578536
103,164,3.299681
103,235,0.554033
104,14,3.130030
104,39,3.625705
104,165,3.564874
104,236,0.554033
105,15,3.573415
105,40,3.664573
105,166,3.584213
105,237,0.554033
106,16,3.736539
106,41,3.506852
106,167,3.380026
106,238,0.554033
107,17,3.533223
107,42,3.556848
107,168,3.530248
107,239,0.554033
108,18,3.590697
108,43,3.791760
108,169,3.163562
108,240,0.554033
109,19,3.447306
109,22,3.649230
109,170,3.449949
109,241,0.554033
110,13,3.882025
110,40,3.658747
110,123,3.175471
110,170,3.536036
110,242,0.554033
111,14,3.642668
111,41,3.547093
111,124,3.062008
111,171,3.282864
111,243,0.554033
112,15,3.666609
112,42,3.934892
112,125,3.154935
112,172,3.612171
112,244,0.554033
113,16,3.500255
113,43,3.216061
113,126,3.322130
113,173,3.309653
113,245,0.554033
114,17,3.544673
114,22,3.777999
114,127,3.122943
114,174,3.385062
114,246,0.554033
115,18,3.873126
115,23,3.716968
115,128,3.597434
115,175,3.512289
115,247,0.554033
116,19,3.572193
116,24,3.634722
116,129,3.644354
116,154,3.354932
116,248,0.554033
117,20,3.507428
117,25,3.438313
117,130,3.291676
117,155,3.334697
117,249,0.554033
118,21,3.579430
118,26,3.800809
118,131,3.433606
118,156,3.361693
118,250,0.554033
119,0,3.789370
119,27,3.665409
119,110,3.317460
119,157,3.450147
119,251,0.554033
120,1,3.448652
120,28,3.699307
120,111,3.500145
120,158,3.183438
120,252,0.554033
121,2,3.291267
121,29,3.973189
121,112,3.242071
121,159,3.401035
121,253,0.554033
122,3,3.734240
122,30,3.695011
122,113,3.275245
122,160,3.370732
122,254,0.554033
123,4,3.587214
123,31,3.605094
123,114,3.282260
123,161,3.335922
123,255,0.554033
124,5,3.573506
124,32,3.590863
124,115,3.118062
124,162,3.394666
124,256,0.554033
125,6,3.451527
125,33,3.682125
125,116,3.338520
125,163,3.408709
125,257,0.554033
126,7,3.576714
126,34,3.791791
126,117,3.546614
126,164,3.539675
126,258,0.554033
127,8,3.490895
127,35,3.757102
127,118,3.277126
127,165,3.052518
127,259,0.554033
128,9,3.613093
128,36,3.654714
128,119,3.320127
128,166,3.466583
128,260,0.554033
129,10,3.661438
129,37,3.491185
129,120,3.464517
129,167,3.327826
129,261,0.554033
130,11,3.520242
130,38,3.675809
130,121,3.435444
130,168,3.280985
130,262,0.554033
131,12,3.576763
131,39,3.819015
131,122,3.303818
131,169,3.167763
131,263,0.554033
132,3,3.603406
132,110,3.209883
132,161,3.376416
132,264,0.554033
133,4,3.587698
133,111,3.388269
133,162,3.467824
133,265,0.554033
134,5,3.946552
134,112,3.339541
134,163,3.329007
134,266,0.554033
135,6,3.677104
135,113,3.132430
135,164,3.351368
135,267,0.554033
136,7,3.625978
136,114,3.653396
136,165,3.235410
136,268,0.554033
137,8,3.589750
137,115,3.191424
137,166,3.222651
137,269,0.554033
138,9,3.427085
138,116,3.207850
138,167,3.386591
138,270,0.554033
139,10,3.664138
139,117,3.364774
139,168,3.504821
139,271,0.554033
140,11,3.683909
140,118,3.163618
140,169,3.526771
140,272,0.554033
141,12,3.479295
141,119,3.209405
141,170,3.436406
141,273,0.554033
142,13,3.541330
142,120,3.483992
142,171,3.322985
142,274,0.554033
143,14,3.620028
143,121,3.305771
143,172,3.374663
143,275,0.554033
144,15,3.522626
144,122,3.398110
144,173,3.269370
144,276,0.554033
145,16,3.670155
145,123,3.514704
145,174,3.220408
145,277,0.554033
146,17,3.707318
146,124,3.276201
146,175,3.426313
146,278,0.554033
147,18,3.346226
147,125,3.295368
147,154,3.552492
147,279,0.554033
148,19,3.703503
148,126,3.252986
148,155,3.344853
148,280,0.554033
149,20,3.732928
149,127,3.277547
149,156,3.242701
149,281,0.554033
150,21,3.705427
150,128,3.209831
150,157,3.420568
150,282,0.554033
151,0,3.446360
151,129,3.235467
151,158,3.287480
151,283,0.554033
152,1,3.422795
152,130,3.301668
152,159,3.274786
152,284,0.554033
153,2,3.795436
153,131,3.208287
153,160,3.196628
153,285,0.554033
154,26,3.707269
154,125,3.384803
154,157,3.087151
154,209,3.048084
154,286,0.554033
155,27,3.904632
155,126,3.344755
155,158,3.223566
155,210,3.217399
155,287,0.554033
156,28,3.708814
156,127,3.119180
156,159,3.388429
156,211,3.146370
156,288,0.554033
157,29,3.767192
157,128,3.329596
157,160,3.629022
157,212,3.217440
157,289,0.554033
158,30,3.790501
158,129,3.127340
158,161,3.438987
158,213,3.172421
158,290,0.554033
159,31,3.768923
159,130,3.432098
159,162,3.386552
159,214,3.317949
159,291,0.554033
160,32,3.960232
160,131,3.402659
160,163,3.153897
160,215,2.971045
160,292,0.554033
161,33,3.481570
161,110,3.633910
161,164,3.354624
161,216,3.255484
161,293,0.554033
162,34,3.560719
162,111,3.445833
162,165,3.607127
162,217,3.121220
162,294,0.554033
163,35,3.799185
163,112,3.413525
163,166,3.330386
163,218,2.912641
163,295,0.554033
164,36,3.674983
164,113,3.450687
164,167,3.507252
164,219,3.092997
164,296,0.554033
165,37,3.735704
165,114,3.369402
165,168,3.511124
165,198,3.208556
165,297,0.554033
166,38,3.645822
166,115,3.416766
166,169,3.169773
166,199,3.145219
166,298,0.554033
167,39,3.848836
167,116,3.370362
167,170,3.331449
167,200,3.230491
167,299,0.554033
168,40,3.752936
168,117,3.318839
168,171,3.395339
168,201,2.956884
168,300,0.554033
169,41,4.039759
169,118,3.508597
169,172,3.373131
169,202,3.183454
169,301,0.554033
170,42,3.715255
170,119,3.348772
170,173,3.608206
170,203,2.807801
170,302,0.554033
171,43,3.369429
171,120,3.511253
171,174,3.509137
171,204,3.030252
171,303,0.554033
172,22,3.795944
172,121,3.455820
172,175,3.479553
172,205,3.326323
172,304,0.554033
173,23,3.853150
173,122,3.490016
173,154,3.490145
173,206,2.963694
173,305,0.554033
174,24,3.563533
174,123,3.374902
174,155,3.397489
174,207,3.158563
174,306,0.554033
175,25,3.922546
175,124,3.320668
175,156,3.322165
175,208,3.128495
175,307,0.554033


==> tikz/r_i9.csv <==
x,y,color
0,2,3.676458
0,33,3.887010
0,58,3.834343
0,69,3.645562
0,132,0.554033
0,154,0.554033
1,3,3.724988
1,34,3.712603
1,59,3.853507
1,70,3.809758
1,133,0.554033
1,155,0.554033
2,4,3.778644
2,35,3.914850
2,60,3.846390
2,71,3.692519
2,134,0.554033
2,156,0.554033
3,5,3.734570
3,36,3.805221
3,61,3.811715
3,72,3.795001
3,135,0.554033
3,157,0.554033
4,6,3.756188
4,37,3.699277
4,62,3.710736
4,73,3.742708
4,136,0.554033
4,158,0.554033
5,7,3.824009
5,38,3.851124
5,63,3.821030
5,74,3.747605
5,137,0.554033
5,159,0.554033
6,8,3.680783
6,39,3.866860
6,64,3.754957
6,75,3.833578
6,138,0.554033
6,160,0.554033
7,9,3.688804
7,40,3.758849
7,65,3.775066
7,76,3.751991
7,139,0.554033
7,161,0.554033
8,10,3.659880
8,41,3.691133
8,44,3.835142
8,77,3.733748
8,140,0.554033
8,162,0.554033
9,11,3.681975
9,42,3.844890
9,45,3.821164
9,78,3.683690
9,141,0.554033
9,163,0.554033
10,12,3.700500
10,43,3.753443
10,46,3.852121
10,79,3.726369
10,142,0.554033
10,164,0.554033
11,13,3.714829
11,22,3.713730
11,47,3.816663
11,80,3.739981
11,143,0.554033
11,165,0.554033
12,14,3.693089
12,23,3.791813
12,48,3.832165
12,81,3.755266
12,144,0.554033
12,166,0.554033
13,15,3.712918
13,24,3.765979
13,49,3.803245
13,82,3.731831
13,145,0.554033
13,167,0.554033
14,16,3.764090
14,25,3.728245
14,50,3.806050
14,83,3.731810
14,146,0.554033
14,168,0.554033
15,17,3.717636
15,26,3.820620
15,51,3.805396
15,84,3.756720
15,147,0.554033
15,169,0.554033
16,18,3.724485
16,27,3.827237
16,52,3.777990
16,85,3.809638
16,148,0.554033
16,170,0.554033
17,19,3.673623
17,28,3.690187
17,53,3.906188
17,86,3.823524
17,149,0.554033
17,171,0.554033
18,20,3.698281
18,29,3.781650
18,54,3.790189
18,87,3.696924
18,150,0.554033
18,172,0.554033
19,21,3.638650
19,30,3.700307
19,55,3.784702
19,66,3.752685
19,151,0.554033
19,173,0.554033
20,0,3.780027
20,31,3.733485
20,56,3.766087
20,67,3.746816
20,152,0.554033
20,174,0.554033
21,1,3.720011
21,32,3.725882
21,57,3.701439
21,68,3.776916
21,153,0.554033
21,175,0.554033
22,17,3.725000
22,87,3.755648
22,107,3.750643
22,111,3.469262
22,154,0.554033
22,176,0.554033
23,18,3.681738
23,66,3.837541
23,108,3.735073
23,112,3.447348
23,155,0.554033
23,177,0.554033
24,19,3.745462
24,67,3.726017
24,109,3.771124
24,113,3.500695
24,156,0.554033
24,178,0.554033
25,20,3.689291
25,68,3.733394
25,88,3.801373
25,114,3.519711
25,157,0.554033
25,179,0.554033
26,21,3.658261
26,69,3.803405
26,89,3.722973
26,115,3.580508
26,158,0.554033
26,180,0.554033
27,0,3.724976
27,70,3.652142
27,90,3.757631
27,116,3.520579
27,159,0.554033
27,181,0.554033
28,1,3.803848
28,71,3.727239
28,91,3.716919
28,117,3.592348
28,160,0.554033
28,182,0.554033
29,2,3.674651
29,72,3.774985
29,92,3.694027
29,118,3.468252
29,161,0.554033
29,183,0.554033
30,3,3.755194
30,73,3.863185
30,93,3.773485
30,119,3.489178
30,162,0.554033
30,184,0.554033
31,4,3.749271
31,74,3.742517
31,94,3.788502
31,120,3.444461
31,163,0.554033
31,185,0.554033
32,5,3.740663
32,75,3.711477
32,95,3.755313
32,121,3.444175
32,164,0.554033
32,186,0.554033
33,6,3.766604
33,76,3.725705
33,96,3.767703
33,122,3.497443
33,165,0.554033
33,187,0.554033
34,7,3.802293
34,77,3.829939
34,97,3.829483
34,123,3.550704
34,166,0.554033
34,188,0.554033
35,8,3.690095
35,78,3.705048
35,98,3.696426
35,124,3.531502
35,167,0.554033
35,189,0.554033
36,9,3.763657
36,79,3.792048
36,99,3.760991
36,125,3.457473
36,168,0.554033
36,190,0.554033
37,10,3.745701
37,80,3.689585
37,100,3.771549
37,126,3.483268
37,169,0.554033
37,191,0.554033
38,11,3.782532
38,81,3.781456
38,101,3.687872
38,127,3.516325
38,170,0.554033
38,192,0.554033
39,12,3.823002
39,82,3.702949
39,102,3.812886
39,128,3.534660
39,171,0.554033
39,193,0.554033
40,13,3.633108
40,83,3.721876
40,103,3.767494
40,129,3.544235
40,172,0.554033
40,194,0.554033
41,14,3.622281
41,84,3.707908
41,104,3.759359
41,130,3.559542
41,173,0.554033
41,195,0.554033
42,15,3.713066
42,85,3.712906
42,105,3.742276
42,131,3.484128
42,174,0.554033
42,196,0.554033
43,16,3.754053
43,86,3.717172
43,106,3.763631
43,110,3.487507
43,175,0.554033
43,197,0.554033
44,10,3.747963
44,36,3.775081
44,85,3.689741
44,104,3.735604
44,133,0.554033
44,176,0.554033
44,198,0.554033
45,11,3.684831
45,37,3.804408
45,86,3.767322
45,105,3.727865
45,134,0.554033
45,177,0.554033
45,199,0.554033
46,12,3.697515
46,38,3.777745
46,87,3.773962
46,106,3.731165
46,135,0.554033
46,178,0.554033
46,200,0.554033
47,13,3.767797
47,39,3.833458
47,66,3.745873
47,107,3.716151
47,136,0.554033
47,179,0.554033
47,201,0.554033
48,14,3.735969
48,40,3.685515
48,67,3.675844
48,108,3.702866
48,137,0.554033
48,180,0.554033
48,202,0.554033
49,15,3.837274
49,41,3.761248
49,68,3.765367
49,109,3.693146
49,138,0.554033
49,181,0.554033
49,203,0.554033
50,16,3.730670
50,42,3.735184
50,69,3.712753
50,88,3.743762
50,139,0.554033
50,182,0.554033
50,204,0.554033
51,17,3.663661
51,43,3.821835
51,70,3.723031
51,89,3.781617
51,140,0.554033
51,183,0.554033
51,205,0.554033
52,18,3.804159
52,22,3.778189
52,71,3.760714
52,90,3.677040
52,141,0.554033
52,184,0.554033
52,206,0.554033
53,19,3.756520
53,23,3.748405
53,72,3.748618
53,91,3.698456
53,142,0.554033
53,185,0.554033
53,207,0.554033
54,20,3.698612
54,24,3.740241
54,73,3.751415
54,92,3.724405
54,143,0.554033
54,186,0.554033
54,208,0.554033
55,21,3.639767
55,25,3.753112
55,74,3.755403
55,93,3.755341
55,144,0.554033
55,187,0.554033
55,209,0.554033
56,0,3.645882
56,26,3.790283
56,75,3.779316
56,94,3.818171
56,145,0.554033
56,188,0.554033
56,210,0.554033
57,1,3.729434
57,27,3.841663
57,76,3.726264
57,95,3.746376
57,146,0.554033
57,189,0.554033
57,211,0.554033
58,2,3.701123
58,28,3.771992
58,77,3.733400
58,96,3.769719
58,147,0.554033
58,190,0.554033
58,212,0.554033
59,3,3.744744
59,29,3.761649
59,78,3.754868
59,97,3.741557
59,148,0.554033
59,191,0.554033
59,213,0.554033
60,4,3.708566
60,30,3.708580
60,79,3.817995
60,98,3.795895
60,149,0.554033
60,192,0.554033
60,214,0.554033
61,5,3.683405
61,31,3.777884
61,80,3.770971
61,99,3.792029
61,150,0.554033
61,193,0.554033
61,215,0.554033
62,6,3.844127
62,32,3.813256
62,81,3.650996
62,100,3.789898
62,151,0.554033
62,194,0.554033
62,216,0.554033
63,7,3.787580
63,33,3.759776
63,82,3.672168
63,101,3.690393
63,152,0.554033
63,195,0.554033
63,217,0.554033
64,8,3.753700
64,34,3.823736
64,83,3.687205
64,102,3.727763
64,153,0.554033
64,196,0.554033
64,218,0.554033
65,9,3.687066
65,35,3.772154
65,84,3.758320
65,103,3.691416
65,132,0.554033
65,197,0.554033
65,219,0.554033
66,31,3.751405
66,64,3.931832
66,108,3.731161
66,127,3.672330
66,132,0.554033
66,198,0.554033
67,32,3.729225
67,65,3.721767
67,109,3.677180
67,128,3.602636
67,133,0.554033
67,199,0.554033
68,33,3.815685
68,44,3.714859
68,88,3.730155
68,129,3.435159
68,134,0.554033
68,200,0.554033
69,34,3.817577
69,45,3.799629
69,89,3.726136
69,130,3.578638
69,135,0.554033
69,201,0.554033
70,35,3.758825
70,46,3.725667
70,90,3.773163
70,131,3.475589
70,136,0.554033
70,202,0.554033
71,36,3.711971
71,47,3.776865
71,91,3.703601
71,110,3.533161
71,137,0.554033
71,203,0.554033
72,37,3.900297
72,48,3.836628
72,92,3.829515
72,111,3.603969
72,138,0.554033
72,204,0.554033
73,38,3.736550
73,49,3.817608
73,93,3.774044
73,112,3.517606
73,139,0.554033
73,205,0.554033
74,39,3.828711
74,50,3.830101
74,94,3.660307
74,113,3.485328
74,140,0.554033
74,206,0.554033
75,40,3.814524
75,51,3.874330
75,95,3.765127
75,114,3.512204
75,141,0.554033
75,207,0.554033
76,41,3.769350
76,52,3.836437
76,96,3.752920
76,115,3.533099
76,142,0.554033
76,208,0.554033
77,42,3.766646
77,53,3.762231
77,97,3.766392
77,116,3.448918
77,143,0.554033
77,209,0.554033
78,43,3.729664
78,54,3.769507
78,98,3.764342
78,117,3.505164
78,144,0.554033
78,210,0.554033
79,22,3.732805
79,55,3.841230
79,99,3.712442
79,118,3.468159
79,145,0.554033
79,211,0.554033
80,23,3.706867
80,56,3.800662
80,100,3.736492
80,119,3.527417
80,146,0.554033
80,212,0.554033
81,24,3.768814
81,57,3.802081
81,101,3.609559
81,120,3.485330
81,147,0.554033
81,213,0.554033
82,25,3.838767
82,58,3.753485
82,102,3.791967
82,121,3.507137
82,148,0.554033
82,214,0.554033
83,26,3.772132
83,59,3.837351
83,103,3.743158
83,122,3.561578
83,149,0.554033
83,215,0.554033
84,27,3.840228
84,60,3.811557
84,104,3.713062
84,123,3.544962
84,150,0.554033
84,216,0.554033
85,28,3.721922
85,61,3.818720
85,105,3.769396
85,124,3.497336
85,151,0.554033
85,217,0.554033
86,29,3.792582
86,62,3.875389
86,106,3.761616
86,125,3.475622
86,152,0.554033
86,218,0.554033
87,30,3.804168
87,63,3.757171
87,107,3.821501
87,126,3.560077
87,153,0.554033
87,219,0.554033
88,20,3.853580
88,23,3.725052
88,171,0.554033
88,220,0.554033
89,21,3.794050
89,24,3.790002
89,172,0.554033
89,221,0.554033
90,0,3.678558
90,25,3.779469
90,173,0.554033
90,222,0.554033
91,1,3.661007
91,26,3.786067
91,174,0.554033
91,223,0.554033
92,2,3.765027
92,27,3.803025
92,175,0.554033
92,224,0.554033
93,3,3.718112
93,28,3.790354
93,154,0.554033
93,225,0.554033
94,4,3.784598
94,29,3.710652
94,155,0.554033
94,226,0.554033
95,5,3.777931
95,30,3.737343
95,156,0.554033
95,227,0.554033
96,6,3.692095
96,31,3.830542
96,157,0.554033
96,228,0.554033
97,7,3.720877
97,32,3.752692
97,158,0.554033
97,229,0.554033
98,8,3.677750
98,33,3.774355
98,159,0.554033
98,230,0.554033
99,9,3.720270
99,34,3.858948
99,160,0.554033
99,231,0.554033
100,10,3.686721
100,35,3.743904
100,161,0.554033
100,232,0.554033
101,11,3.661221
101,36,3.651794
101,162,0.554033
101,233,0.554033
102,12,3.727921
102,37,3.749905
102,163,0.554033
102,234,0.554033
103,13,3.673586
103,38,3.647798
103,164,0.554033
103,235,0.554033
104,14,3.763366
104,39,3.846888
104,165,0.554033
104,236,0.554033
105,15,3.771236
105,40,3.736885
105,166,0.554033
105,237,0.554033
106,16,3.771411
106,41,3.774789
106,167,0.554033
106,238,0.554033
107,17,3.676961
107,42,3.722794
107,168,0.554033
107,239,0.554033
108,18,3.650585
108,43,3.784399
108,169,0.554033
108,240,0.554033
109,19,3.720309
109,22,3.698239
109,170,0.554033
109,241,0.554033
110,13,3.683846
110,40,3.697115
110,123,3.625641
110,170,0.554033
110,242,0.554033
111,14,3.679806
111,41,3.817108
111,124,3.521565
111,171,0.554033
111,243,0.554033
112,15,3.600947
112,42,3.676870
112,125,3.611535
112,172,0.554033
112,244,0.554033
113,16,3.706912
113,43,3.699053
113,126,3.459314
113,173,0.554033
113,245,0.554033
114,17,3.750992
114,22,3.785348
114,127,3.507382
114,174,0.554033
114,246,0.554033
115,18,3.689904
115,23,3.707527
115,128,3.498931
115,175,0.554033
115,247,0.554033
116,19,3.753554
116,24,3.821127
116,129,3.548370
116,154,0.554033
116,248,0.554033
117,20,3.715605
117,25,3.769204
117,130,3.419424
117,155,0.554033
117,249,0.554033
118,21,3.833760
118,26,3.827772
118,131,3.432502
118,156,0.554033
118,250,0.554033
119,0,3.666045
119,27,3.828350
119,110,3.486515
119,157,0.554033
119,251,0.554033
120,1,3.766564
120,28,3.711814
120,111,3.534439
120,158,0.554033
120,252,0.554033
121,2,3.733081
121,29,3.804833
121,112,3.506821
121,159,0.554033
121,253,0.554033
122,3,3.684805
122,30,3.775989
122,113,3.403583
122,160,0.554033
122,254,0.554033
123,4,3.723702
123,31,3.721294
123,114,3.487602
123,161,0.554033
123,255,0.554033
124,5,3.722769
124,32,3.683133
124,115,3.496712
124,162,0.554033
124,256,0.554033
125,6,3.779197
125,33,3.780937
125,116,3.537843
125,163,0.554033
125,257,0.554033
126,7,3.757431
126,34,3.725058
126,117,3.495701
126,164,0.554033
126,258,0.554033
127,8,3.772331
127,35,3.809387
127,118,3.506762
127,165,0.554033
127,259,0.554033
128,9,3.655137
128,36,3.816820
128,119,3.438802
128,166,0.554033
128,260,0.554033
129,10,3.746159
129,37,3.771524
129,120,3.596684
129,167,0.554033
129,261,0.554033
130,11,3.676987
130,38,3.800411
130,121,3.424838
130,168,0.554033
130,262,0.554033
131,12,3.645120
131,39,3.813302
131,122,3.466178
131,169,0.554033
131,263,0.554033
132,3,3.683695
132,110,3.474981
132,161,0.554033
132,264,0.554033
133,4,3.863740
133,111,3.524978
133,162,0.554033
133,265,0.554033
134,5,3.738511
134,112,3.545933
134,163,0.554033
134,266,0.554033
135,6,3.663199
135,113,3.584852
135,164,0.554033
135,267,0.554033
136,7,3.755071
136,114,3.498194
136,165,0.554033
136,268,0.554033
137,8,3.711637
137,115,3.586769
137,166,0.554033
137,269,0.554033
138,9,3.745350
138,116,3.513698
138,167,0.554033
138,270,0.554033
139,10,3.704471
139,117,3.510529
139,168,0.554033
139,271,0.554033
140,11,3.692108
140,118,3.426065
140,169,0.554033
140,272,0.554033
141,12,3.711772
141,119,3.523362
141,170,0.554033
141,273,0.554033
142,13,3.670983
142,120,3.519521
142,171,0.554033
142,274,0.554033
143,14,3.674082
143,121,3.499501
143,172,0.554033
143,275,0.554033
144,15,3.814051
144,122,3.490708
144,173,0.554033
144,276,0.554033
145,16,3.788161
145,123,3.541389
145,174,0.554033
145,277,0.554033
146,17,3.702525
146,124,3.499758
146,175,0.554033
146,278,0.554033
147,18,3.752771
147,125,3.513331
147,154,0.554033
147,279,0.554033
148,19,3.746930
148,126,3.510958
148,155,0.554033
148,280,0.554033
149,20,3.709920
149,127,3.539728
149,156,0.554033
149,281,0.554033
150,21,3.737897
150,128,3.474087
150,157,0.554033
150,282,0.554033
151,0,3.705494
151,129,3.437047
151,158,0.554033
151,283,0.554033
152,1,3.700787
152,130,3.506372
152,159,0.554033
152,284,0.554033
153,2,3.766552
153,131,3.477430
153,160,0.554033
153,285,0.554033
154,26,3.839449
154,125,3.549312
154,157,0.554033
154,209,0.554033
154,286,0.554033
155,27,3.775363
155,126,3.487630
155,158,0.554033
155,210,0.554033
155,287,0.554033
156,28,3.785334
156,127,3.560606
156,159,0.554033
156,211,0.554033
156,288,0.554033
157,29,3.733592
157,128,3.516889
157,160,0.554033
157,212,0.554033
157,289,0.554033
158,30,3.794693
158,129,3.562307
158,161,0.554033
158,213,0.554033
158,290,0.554033
159,31,3.924184
159,130,3.490968
159,162,0.554033
159,214,0.554033
159,291,0.554033
160,32,3.815390
160,131,3.481357
160,163,0.554033
160,215,0.554033
160,292,0.554033
161,33,3.797997
161,110,3.471156
161,164,0.554033
161,216,0.554033
161,293,0.554033
162,34,3.720391
162,111,3.541347
162,165,0.554033
162,217,0.554033
162,294,0.554033
163,35,3.740784
163,112,3.462425
163,166,0.554033
163,218,0.554033
163,295,0.554033
164,36,3.829161
164,113,3.483644
164,167,0.554033
164,219,0.554033
164,296,0.554033
165,37,3.824887
165,114,3.543587
165,168,0.554033
165,198,0.554033
165,297,0.554033
166,38,3.841660
166,115,3.541584
166,169,0.554033
166,199,0.554033
166,298,0.554033
167,39,3.725286
167,116,3.416908
167,170,0.554033
167,200,0.554033
167,299,0.554033
168,40,3.794520
168,117,3.526512
168,171,0.554033
168,201,0.554033
168,300,0.554033
169,41,3.838377
169,118,3.487957
169,172,0.554033
169,202,0.554033
169,301,0.554033
170,42,3.753203
170,119,3.474922
170,173,0.554033
170,203,0.554033
170,302,0.554033
171,43,3.674441
171,120,3.552432
171,174,0.554033
171,204,0.554033
171,303,0.554033
172,22,3.718960
172,121,3.572111
172,175,0.554033
172,205,0.554033
172,304,0.554033
173,23,3.780922
173,122,3.526429
173,154,0.554033
173,206,0.554033
173,305,0.554033
174,24,3.759511
174,123,3.519737
174,155,0.554033
174,207,0.554033
174,306,0.554033
175,25,3.767215
175,124,3.460766
175,156,0.554033
175,208,0.554033
175,307,0.554033

